Dense Local Dependencies Induce Attention-Logit Explosion and Training Instability During Long-Sequence Transformer Training

Autoregressive transformer language models frequently exhibit training instability when trained on long sequences, particularly under low-precision arithmetic. Although this instability is often accompanied by attention-logit explosion, its underlying cause remains poorly understood. In this work, we present analytical insights and empirical evidence that dense local dependencies are a major contributor to attention-logit explosion. We demonstrate that dense local dependency patterns yield an effectively high-rank attention structure, which the low-rank parameterization of self-attention can only approximate with increasingly large logits as the sequence length grows. This logit inflation ultimately leads to training instability under low-precision arithmetic. We support this explanation through extensive experiments on synthetic and language modeling tasks. Our results consistently show that attention-logit growth increases with sequence length, is mitigated by increasing the attention dimension, and is substantially reduced by explicitly modeling dense local dependencies. Furthermore, we show that this growth is driven by the density of local dependencies rather than by locality alone. More broadly, our findings suggest that explicitly modeling dense local dependencies constitutes an important design principle for developing stable, efficient, and scalable long-context transformer architectures for autoregressive language modeling.

==> figs/data/dense_localAttn_logit_explosion/gpt2_softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.1_blkSize8K.dat <==
0.000000	9.401155
250.000000	5.564678
500.000000	5.138335
750.000000	4.920468
1000.000000	4.625751
1250.000000	4.347081
1500.000000	4.078129
1750.000000	3.866087
2000.000000	3.915038
2250.000000	6.647809
2500.000000	5.036423
2750.000000	4.277462
3000.000000	4.234162
3250.000000	4.203433
3500.000000	4.433587
3750.000000	4.836035


==> figs/data/dense_localAttn_logit_explosion/gpt2_softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.5_blkSize8K.dat <==
0.000000	9.340973
250.000000	5.582800
500.000000	5.147599
750.000000	4.936005
1000.000000	4.765233
1250.000000	4.615901
1500.000000	4.411479
1750.000000	4.256823
2000.000000	4.125289
2250.000000	4.075121
2500.000000	4.157941
2750.000000	4.143766
3000.000000	4.443806
3250.000000	4.402876
3500.000000	6.733418
3750.000000	6.789258
4000.000000	5.299513
4250.000000	4.970625
4500.000000	4.793407
4750.000000	4.587734
5000.000000	4.470455
5250.000000	4.337889
5500.000000	4.186764
5750.000000	4.201718
6000.000000	4.244454
6250.000000	4.254372
6500.000000	4.298332
6750.000000	5.757715
7000.000000	5.335993
7250.000000	5.028899
7500.000000	4.968819
7750.000000	4.971710
8000.000000	4.742083
8250.000000	4.669737
8500.000000	4.562132
8750.000000	4.403187
9000.000000	4.366325
9250.000000	4.275178


==> figs/data/dense_localAttn_logit_explosion/gpt2_softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.8_blkSize8K.dat <==
0.000000	9.339923
250.000000	5.572520
500.000000	5.125277
750.000000	4.974894
1000.000000	4.831460
1250.000000	4.726605
1500.000000	4.638156
1750.000000	4.542718
2000.000000	4.440596
2250.000000	4.365831
2500.000000	4.308760
2750.000000	4.253510
3000.000000	4.226583
3250.000000	4.184981
3500.000000	4.165874
3750.000000	4.148972
4000.000000	4.130213
4250.000000	4.110903
4500.000000	4.098969
4750.000000	4.079444
5000.000000	4.072737
5250.000000	4.077554
5500.000000	4.052099
5750.000000	4.025538
6000.000000	4.035337
6250.000000	4.022282
6500.000000	4.009840
6750.000000	4.004782
7000.000000	3.992967
7250.000000	3.991946
7500.000000	3.990023
7750.000000	3.979316
8000.000000	3.987962
8250.000000	3.965670
8500.000000	3.971193
8750.000000	3.953889
9000.000000	3.969407
9250.000000	3.949233
9500.000000	3.947315
9750.000000	3.955243
10000.000000	3.926514
10250.000000	3.907896
10500.000000	3.934149
10750.000000	3.947204
11000.000000	3.944486
11250.000000	3.941236
11500.000000	3.944525
11750.000000	3.904432
12000.000000	3.938581
12250.000000	3.914259
12500.000000	3.935561
12750.000000	3.930669
13000.000000	3.883606
13250.000000	3.901780
13500.000000	3.914814
13750.000000	3.902248
14000.000000	3.922532
14250.000000	3.904647
14500.000000	3.873467
14750.000000	3.892069
15000.000000	3.868385
15250.000000	3.903560



==> figs/data/dense_localAttn_logit_explosion/gpt2_softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.9_blkSize8K.dat <==
0.000000	9.340931
250.000000	5.590569
500.000000	5.158653
750.000000	4.964509
1000.000000	4.859422
1250.000000	4.782288
1500.000000	4.702946
1750.000000	4.643628
2000.000000	4.566297
2250.000000	4.517442
2500.000000	4.493768
2750.000000	4.450781
3000.000000	4.411217
3250.000000	4.358029
3500.000000	4.382041
3750.000000	4.345912
4000.000000	4.302883
4250.000000	4.261637
4500.000000	4.267809
4750.000000	4.249596
5000.000000	4.253262
5250.000000	4.267234
5500.000000	4.239344
5750.000000	4.265618
6000.000000	4.216764
6250.000000	4.226243
6500.000000	4.223786
6750.000000	4.243646
7000.000000	4.186488
7250.000000	4.194639
7500.000000	4.228340
7750.000000	4.189459
8000.000000	4.174959
8250.000000	4.151269
8500.000000	4.180869
8750.000000	4.163469
9000.000000	4.174196
9250.000000	4.142664
9500.000000	4.129760
9750.000000	4.151587
10000.000000	4.127343
10250.000000	4.140622
10500.000000	4.101567
10750.000000	4.132143
11000.000000	4.120866
11250.000000	4.116089
11500.000000	4.113380
11750.000000	4.127481
12000.000000	4.115731
12250.000000	4.126792
12500.000000	4.156672


==> figs/data/dense_localAttn_logit_explosion/softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.1_blkSize8K_fp32.dat <==
1000	347.65228271484375
2000	944.8818969726562
3000	1113.3094482421875
4000	1171.611083984375
5000	1209.00732421875
6000	1218.10205078125
7000	1398.75146484375
8000	1549.4149169921875


==> figs/data/dense_localAttn_logit_explosion/softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.5_blkSize8K_fp32.dat <==
1000	257.86676025390625
2000	994.6309814453125
3000	986.7915649414062
4000	951.257568359375
5000	805.177490234375
6000	648.7056884765625
7000	546.1275024414062
8000	493.11749267578125
9000	490.9308166503906
10000	476.7694091796875
11000	482.5377502441406
12000	473.6178894042969


==> figs/data/dense_localAttn_logit_explosion/softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.8_blkSize8K.dat <==
1000	200.4424285888672
2000	496.8831787109375
3000	352.65496826171875
4000	307.0782165527344
5000	326.425048828125
6000	340.913330078125
7000	329.47979736328125
8000	394.94647216796875
9000	418.1956481933594
10000	354.3056640625
11000	435.12841796875
12000	354.1690368652344


==> figs/data/dense_localAttn_logit_explosion/softmaxKeyDropLocal_L12_H12_HDim64_KDrop0.9_blkSize8K.dat <==
1000	115.90790557861328
2000	237.96397399902344
3000	283.80859375
4000	290.01898193359375
5000	231.08863830566406
6000	279.71954345703125
7000	260.32879638671875
8000	227.43101501464844
9000	209.94747924804688
10000	206.01463317871094
11000	208.71900939941406
12000	197.41250610351562


==> figs/data/fig_alternative_stabilization/6_5M/softmaxAdaGC_bf16_H6_blkSize8192_valLoss.dat <==
0.000000	-9.261033
500.000000	-5.792943
1000.000000	-5.255495
1500.000000	-5.043737
2000.000000	-4.824461
2500.000000	-4.603782
3000.000000	-4.415561
3500.000000	-4.459281
4000.000000	-4.662621
4500.000000	-4.664862
5000.000000	-4.501602
5500.000000	-4.689223
6000.000000	-5.145329
6500.000000	-5.201623
7000.000000	-5.387918
7500.000000	-5.654122
8000.000000	-5.594857


==> figs/data/fig_alternative_stabilization/6_5M/softmaxLocal_H6_HDim32_blkSize8192.dat <==
0	9.264592
500	5.766017
1000	5.176543
1500	4.631162
2000	4.238061
2500	4.067439
3000	3.980265
3500	3.927888
4000	3.880362
4500	3.849270
5000	3.826925
5500	3.802712
6000	3.786098
6500	3.768296
7000	3.756239
7500	3.744866
8000	3.741467
8500	3.735872
9000	3.718140
9500	3.714097
10000	3.709149
10500	3.703557
11000	3.691985
11500	3.696795
12000	3.687451
12500	3.679268
13000	3.672127
13500	3.679701
14000	3.676873
14500	3.668736
15000	3.667824
15500	3.659709
16000	3.664869
16500	3.657547
17000	3.655693
17500	3.654571
18000	3.646663
18500	3.647203
19000	3.650379
19500	3.643276
20000	3.645886
20500	3.640288
21000	3.639671
21500	3.637086
22000	3.633117
22500	3.638956
23000	3.630991
23500	3.631343
24000	3.636129
24500	3.629026
25000	3.625159
25500	3.631427
26000	3.619359
26500	3.622601
27000	3.619345
27500	3.629039
28000	3.624279
28500	3.621787
29000	3.625045
29500	3.616682
30000	3.621473
30500	3.618379
31000	3.618695
31500	3.620445
32000	3.618185
32500	3.619039
33000	3.617526
33500	3.616156
34000	3.614396
34500	3.614690
35000	3.604720
35500	3.608754
36000	3.608464
36500	3.612032
37000	3.608783
37500	3.617298
38000	3.610571
38500	3.607316
39000	3.602981
39500	3.607278
40000	3.602512
40500	3.607578
41000	3.600903
41500	3.609861
42000	3.599444
42500	3.605636
43000	3.606528
43500	3.610745
44000	3.601151
44500	3.602816
45000	3.595785
45500	3.596974
46000	3.600038
46500	3.597531
47000	3.595658
47500	3.599302
48000	3.600430
48500	3.597323
49000	3.595054
49500	3.600592
50000	3.592526


==> figs/data/fig_alternative_stabilization/6_5M/softmaxLocal_H6_HDim32_blkSize8192_bf16_neg.dat <==
0	-9.264592
500	-5.766017
1000	-5.176543
1500	-4.631162
2000	-4.238061
2500	-4.067439
3000	-3.980265
3500	-3.927888
4000	-3.880362
4500	-3.849270
5000	-3.826925
5500	-3.802712
6000	-3.786098
6500	-3.768296
7000	-3.756239
7500	-3.744866
8000	-3.741467
8500	-3.735872
9000	-3.718140
9500	-3.714097
10000	-3.709149
10500	-3.703557
11000	-3.691985
11500	-3.696795
12000	-3.687451
12500	-3.679268
13000	-3.672127
13500	-3.679701
14000	-3.676873
14500	-3.668736
15000	-3.667824
15500	-3.659709
16000	-3.664869
16500	-3.657547
17000	-3.655693
17500	-3.654571
18000	-3.646663
18500	-3.647203
19000	-3.650379
19500	-3.643276
20000	-3.645886
20500	-3.640288
21000	-3.639671
21500	-3.637086
22000	-3.633117
22500	-3.638956
23000	-3.630991
23500	-3.631343
24000	-3.636129
24500	-3.629026
25000	-3.625159
25500	-3.631427
26000	-3.619359
26500	-3.622601
27000	-3.619345
27500	-3.629039
28000	-3.624279
28500	-3.621787
29000	-3.625045
29500	-3.616682
30000	-3.621473
30500	-3.618379
31000	-3.618695
31500	-3.620445
32000	-3.618185
32500	-3.619039
33000	-3.617526
33500	-3.616156
34000	-3.614396
34500	-3.614690
35000	-3.604720
35500	-3.608754
36000	-3.608464
36500	-3.612032
37000	-3.608783
37500	-3.617298
38000	-3.610571
38500	-3.607316
39000	-3.602981
39500	-3.607278
40000	-3.602512
40500	-3.607578
41000	-3.600903
41500	-3.609861
42000	-3.599444
42500	-3.605636
43000	-3.606528
43500	-3.610745
44000	-3.601151
44500	-3.602816
45000	-3.595785
45500	-3.596974
46000	-3.600038
46500	-3.597531
47000	-3.595658
47500	-3.599302
48000	-3.600430
48500	-3.597323
49000	-3.595054
49500	-3.600592
50000	-3.592526


==> figs/data/fig_alternative_stabilization/6_5M/softmaxLocal_H6_HDim32_blkSize8192_bf16_time.dat <==
0.000000	-9.264592
0.094444	-5.766017
0.188889	-5.176543
0.283333	-4.631162
0.377778	-4.238061
0.472222	-4.067439
0.566667	-3.980265
0.661111	-3.927888
0.755556	-3.880362
0.850000	-3.849270
0.944444	-3.826925
1.038889	-3.802712
1.133333	-3.786098
1.227778	-3.768296
1.322222	-3.756239
1.416667	-3.744866
1.511111	-3.741467
1.605556	-3.735872
1.700000	-3.718140
1.794444	-3.714097
1.888889	-3.709149
1.983333	-3.703557
2.077778	-3.691985
2.172222	-3.696795
2.266667	-3.687451
2.361111	-3.679268
2.455556	-3.672127
2.550000	-3.679701
2.644444	-3.676873
2.738889	-3.668736
2.833333	-3.667824
2.927778	-3.659709
3.022222	-3.664869
3.116667	-3.657547
3.211111	-3.655693
3.305556	-3.654571
3.400000	-3.646663
3.494444	-3.647203
3.588889	-3.650379
3.683333	-3.643276
3.777778	-3.645886
3.872222	-3.640288
3.966667	-3.639671
4.061111	-3.637086
4.155556	-3.633117
4.250000	-3.638956
4.344444	-3.630991
4.438889	-3.631343
4.533333	-3.636129
4.627778	-3.629026
4.722222	-3.625159
4.816667	-3.631427
4.911111	-3.619359
5.005556	-3.622601
5.100000	-3.619345
5.194444	-3.629039
5.288889	-3.624279
5.383333	-3.621787
5.477778	-3.625045
5.572222	-3.616682
5.666667	-3.621473
5.761111	-3.618379
5.855556	-3.618695
5.950000	-3.620445
6.044444	-3.618185
6.138889	-3.619039
6.233333	-3.617526
6.327778	-3.616156
6.422222	-3.614396
6.516667	-3.614690
6.611111	-3.604720
6.705556	-3.608754
6.800000	-3.608464
6.894444	-3.612032
6.988889	-3.608783


==> figs/data/fig_alternative_stabilization/6_5M/softmaxQKnorm_H6_HDim32_blkSize8192_bf16.dat <==
0	9.261167
500	5.791065
1000	5.273395
1500	5.106853
2000	5.025505
2500	4.965556
3000	4.931986
3500	4.910877
4000	4.887986
4500	4.871303
5000	4.861406
5500	4.850704
6000	4.837319
6500	4.834467
7000	4.826196
7500	4.817274
8000	4.817744
8500	4.818387
9000	4.803471
9500	4.799133
10000	4.800060
10500	4.796359
11000	4.790040
11500	4.793517
12000	4.787881
12500	4.784615
13000	4.780730
13500	4.779672
14000	4.781948
14500	4.776538
15000	4.777600
15500	4.769640
16000	4.773631
16500	4.769009
17000	4.769041
17500	4.768583
18000	4.762879
18500	4.761067
19000	4.757443
19500	4.755950
20000	4.759824
20500	4.754022
21000	4.755541
21500	4.748925
22000	4.753331
22500	4.753503
23000	4.749012
23500	4.750610
24000	4.765960
24500	4.756346
25000	4.745211
25500	4.750506
26000	4.748868
26500	4.743804
27000	4.740927
27500	4.750871
28000	4.750531
28500	4.741043
29000	4.744397
29500	4.742706
30000	4.747514
30500	4.757260
31000	4.742562
31500	4.740937
32000	4.736674
32500	4.738401
33000	4.738864
33500	4.741847
34000	4.734131
34500	4.747662
35000	4.731428
35500	4.738999
36000	4.737142
36500	4.738055
37000	4.735116
37500	4.743381
38000	4.735861
38500	4.735940
39000	4.730467
39500	4.733062
40000	4.731288
40500	4.735479
41000	4.736275
41500	4.744766
42000	4.729341
42500	4.742473
43000	4.739402
43500	4.736459
44000	4.725729
44500	4.730335
45000	4.722176
45500	4.733417
46000	4.730899
46500	4.726284
47000	4.727755
47500	4.729994
48000	4.725606
48500	4.727844
49000	4.726852
49500	4.724980
50000	4.721099


==> figs/data/fig_alternative_stabilization/6_5M/softmaxQKnorm_H6_HDim32_blkSize8192_bf16_neg.dat <==
0	-9.261167
500	-5.791065
1000	-5.273395
1500	-5.106853
2000	-5.025505
2500	-4.965556
3000	-4.931986
3500	-4.910877
4000	-4.887986
4500	-4.871303
5000	-4.861406
5500	-4.850704
6000	-4.837319
6500	-4.834467
7000	-4.826196
7500	-4.817274
8000	-4.817744
8500	-4.818387
9000	-4.803471
9500	-4.799133
10000	-4.800060
10500	-4.796359
11000	-4.790040
11500	-4.793517
12000	-4.787881
12500	-4.784615
13000	-4.780730
13500	-4.779672
14000	-4.781948
14500	-4.776538
15000	-4.777600
15500	-4.769640
16000	-4.773631
16500	-4.769009
17000	-4.769041
17500	-4.768583
18000	-4.762879
18500	-4.761067
19000	-4.757443
19500	-4.755950
20000	-4.759824
20500	-4.754022
21000	-4.755541
21500	-4.748925
22000	-4.753331
22500	-4.753503
23000	-4.749012
23500	-4.750610
24000	-4.765960
24500	-4.756346
25000	-4.745211
25500	-4.750506
26000	-4.748868
26500	-4.743804
27000	-4.740927
27500	-4.750871
28000	-4.750531
28500	-4.741043
29000	-4.744397
29500	-4.742706
30000	-4.747514
30500	-4.757260
31000	-4.742562
31500	-4.740937
32000	-4.736674
32500	-4.738401
33000	-4.738864
33500	-4.741847
34000	-4.734131
34500	-4.747662
35000	-4.731428
35500	-4.738999
36000	-4.737142
36500	-4.738055
37000	-4.735116
37500	-4.743381
38000	-4.735861
38500	-4.735940
39000	-4.730467
39500	-4.733062
40000	-4.731288
40500	-4.735479
41000	-4.736275
41500	-4.744766
42000	-4.729341
42500	-4.742473
43000	-4.739402
43500	-4.736459
44000	-4.725729
44500	-4.730335
45000	-4.722176
45500	-4.733417
46000	-4.730899
46500	-4.726284
47000	-4.727755
47500	-4.729994
48000	-4.725606
48500	-4.727844
49000	-4.726852
49500	-4.724980
50000	-4.721099


==> figs/data/fig_alternative_stabilization/6_5M/softmaxQKnorm_H6_HDim32_blkSize8192_bf16_time.dat <==
0.000000	-9.261167
0.166667	-5.791065
0.333333	-5.273395
0.500000	-5.106853
0.666667	-5.025505
0.833333	-4.965556
1.000000	-4.931986
1.166667	-4.910877
1.333333	-4.887986
1.500000	-4.871303
1.666667	-4.861406
1.833333	-4.850704
2.000000	-4.837319
2.166667	-4.834467
2.333333	-4.826196
2.500000	-4.817274
2.666667	-4.817744
2.833333	-4.818387
3.000000	-4.803471
3.166667	-4.799133
3.333333	-4.800060
3.500000	-4.796359
3.666667	-4.790040
3.833333	-4.793517
4.000000	-4.787881
4.166667	-4.784615
4.333333	-4.780730
4.500000	-4.779672
4.666667	-4.781948
4.833333	-4.776538
5.000000	-4.777600
5.166667	-4.769640
5.333333	-4.773631
5.500000	-4.769009
5.666667	-4.769041
5.833333	-4.768583
6.000000	-4.762879
6.166667	-4.761067
6.333333	-4.757443
6.500000	-4.755950
6.666667	-4.759824
6.833333	-4.754022
7.000000	-4.755541
7.166667	-4.748925
7.333333	-4.753331
7.500000	-4.753503
7.666667	-4.749012
7.833333	-4.750610
8.000000	-4.765960
8.166667	-4.756346
8.333333	-4.745211
8.500000	-4.750506
8.666667	-4.748868
8.833333	-4.743804
9.000000	-4.740927
9.166667	-4.750871
9.333333	-4.750531
9.500000	-4.741043
9.666667	-4.744397
9.833333	-4.742706
10.000000	-4.747514
10.166667	-4.757260
10.333333	-4.742562
10.500000	-4.740937
10.666667	-4.736674
10.833333	-4.738401
11.000000	-4.738864
11.166667	-4.741847
11.333333	-4.734131
11.500000	-4.747662
11.666667	-4.731428
11.833333	-4.738999
12.000000	-4.737142
12.166667	-4.738055
12.333333	-4.735116
12.500000	-4.743381
12.666667	-4.735861
12.833333	-4.735940
13.000000	-4.730467
13.166667	-4.733062
13.333333	-4.731288
13.500000	-4.735479
13.666667	-4.736275
13.833333	-4.744766
14.000000	-4.729341
14.166667	-4.742473
14.333333	-4.739402
14.500000	-4.736459
14.666667	-4.725729
14.833333	-4.730335
15.000000	-4.722176
15.166667	-4.733417
15.333333	-4.730899
15.500000	-4.726284
15.666667	-4.727755
15.833333	-4.729994
16.000000	-4.725606
16.166667	-4.727844
16.333333	-4.726852
16.500000	-4.724980
16.666667	-4.721099


==> figs/data/fig_alternative_stabilization/6_5M/softmaxZLoss_bf16_H6_blkSize8192_valLoss.dat <==
0.000000	-9.261084
500.000000	-5.792448
1000.000000	-5.276973
1500.000000	-5.017441
2000.000000	-4.813396
2500.000000	-4.558348
3000.000000	-4.421392
3500.000000	-4.568316
4000.000000	-4.435493
4500.000000	-4.514706
5000.000000	-4.719522
5500.000000	-4.605312
6000.000000	-4.442379
6500.000000	-4.881041
7000.000000	-5.313329
7500.000000	-4.904715


==> figs/data/fig_alternative_stabilization/6_5M/softmax_H6_HDim32_blkSize8192_fp32.dat <==
0	9.261087
500	5.791474
1000	5.254408
1500	5.027308
2000	4.833175
2500	4.585543
3000	4.337222
3500	4.173314
4000	4.101563
4500	4.045612
5000	4.004372
5500	3.968454
6000	3.937512
6500	3.919713
7000	3.896056
7500	3.883167
8000	3.867634
8500	3.857494
9000	3.858065
9500	3.830417
10000	3.823791
10500	3.826020
11000	3.814774
11500	3.813585
12000	3.793251
12500	3.798952
13000	3.773771
13500	3.785576
14000	3.769103
14500	3.773856
15000	3.764192
15500	3.758323
16000	3.765012
16500	3.751103
17000	3.755289
17500	3.740306
18000	3.741415
18500	3.740271
19000	3.733539
19500	3.736838
20000	3.722323
20500	3.727188
21000	3.730240
21500	3.730245
22000	3.715361
22500	3.728727
23000	3.711753
23500	3.712618
24000	3.707551
24500	3.709862
25000	3.706303
25500	3.698651
26000	3.693853
26500	3.701295
27000	3.688625
27500	3.693708
28000	3.688621
28500	3.695323
29000	3.687395
29500	3.687654
30000	3.684538
30500	3.684813
31000	3.687130
31500	3.681826
32000	3.679194
32500	3.674039
33000	3.677867
33500	3.679563
34000	3.672512
34500	3.685474
35000	3.676400
35500	3.669199
36000	3.676740
36500	3.678666
37000	3.678593
37500	3.672746
38000	3.663600
38500	3.663188
39000	3.661767
39500	3.657643
40000	3.662698
40500	3.664664
41000	3.663660
41500	3.653703
42000	3.656837
42500	3.654539
43000	3.658119
43500	3.661273
44000	3.664298
44500	3.654858
45000	3.652600
45500	3.657366
46000	3.646773
46500	3.654242
47000	3.653065
47500	3.651600
48000	3.654019
48500	3.645720
49000	3.646430
49500	3.648014
50000	3.647458


==> figs/data/fig_alternative_stabilization/6_5M/softmax_H6_HDim32_blkSize8192_fp32_neg.dat <==
0	-9.261087
500	-5.791474
1000	-5.254408
1500	-5.027308
2000	-4.833175
2500	-4.585543
3000	-4.337222
3500	-4.173314
4000	-4.101563
4500	-4.045612
5000	-4.004372
5500	-3.968454
6000	-3.937512
6500	-3.919713
7000	-3.896056
7500	-3.883167
8000	-3.867634
8500	-3.857494
9000	-3.858065
9500	-3.830417
10000	-3.823791
10500	-3.826020
11000	-3.814774
11500	-3.813585
12000	-3.793251
12500	-3.798952
13000	-3.773771
13500	-3.785576
14000	-3.769103
14500	-3.773856
15000	-3.764192
15500	-3.758323
16000	-3.765012
16500	-3.751103
17000	-3.755289
17500	-3.740306
18000	-3.741415
18500	-3.740271
19000	-3.733539
19500	-3.736838
20000	-3.722323
20500	-3.727188
21000	-3.730240
21500	-3.730245
22000	-3.715361
22500	-3.728727
23000	-3.711753
23500	-3.712618
24000	-3.707551
24500	-3.709862
25000	-3.706303
25500	-3.698651
26000	-3.693853
26500	-3.701295
27000	-3.688625
27500	-3.693708
28000	-3.688621
28500	-3.695323
29000	-3.687395
29500	-3.687654
30000	-3.684538
30500	-3.684813
31000	-3.687130
31500	-3.681826
32000	-3.679194
32500	-3.674039
33000	-3.677867
33500	-3.679563
34000	-3.672512
34500	-3.685474
35000	-3.676400
35500	-3.669199
36000	-3.676740
36500	-3.678666
37000	-3.678593
37500	-3.672746
38000	-3.663600
38500	-3.663188
39000	-3.661767
39500	-3.657643
40000	-3.662698
40500	-3.664664
41000	-3.663660
41500	-3.653703
42000	-3.656837
42500	-3.654539
43000	-3.658119
43500	-3.661273
44000	-3.664298
44500	-3.654858
45000	-3.652600
45500	-3.657366
46000	-3.646773
46500	-3.654242
47000	-3.653065
47500	-3.651600
48000	-3.654019
48500	-3.645720
49000	-3.646430
49500	-3.648014
50000	-3.647458


==> figs/data/fig_alternative_stabilization/6_5M/softmax_H6_HDim32_blkSize8192_fp32_time.dat <==
0.000000	-9.261087
0.944444	-5.791474
1.888889	-5.254408
2.833333	-5.027308
3.777778	-4.833175
4.722222	-4.585543
5.666667	-4.337222
6.611111	-4.173314
7.555556	-4.101563
8.500000	-4.045612
9.444444	-4.004372
10.388889	-3.968454
11.333333	-3.937512
12.277778	-3.919713
13.222222	-3.896056
14.166667	-3.883167
15.111111	-3.867634
16.055556	-3.857494
17.000000	-3.858065
17.944444	-3.830417
18.888889	-3.823791
19.833333	-3.826020
20.777778	-3.814774
21.722222	-3.813585
22.666667	-3.793251
23.611111	-3.798952
24.555556	-3.773771
25.500000	-3.785576
26.444444	-3.769103
27.388889	-3.773856
28.333333	-3.764192
29.277778	-3.758323
30.222222	-3.765012
31.166667	-3.751103
32.111111	-3.755289
33.055556	-3.740306
34.000000	-3.741415
34.944444	-3.740271
35.888889	-3.733539
36.833333	-3.736838
37.777778	-3.722323
38.722222	-3.727188
39.666667	-3.730240
40.611111	-3.730245
41.555556	-3.715361
42.500000	-3.728727
43.444444	-3.711753
44.388889	-3.712618
45.333333	-3.707551
46.277778	-3.709862
47.222222	-3.706303
48.166667	-3.698651
49.111111	-3.693853
50.055556	-3.701295
51.000000	-3.688625
51.944444	-3.693708
52.888889	-3.688621
53.833333	-3.695323
54.777778	-3.687395
55.722222	-3.687654
56.666667	-3.684538
57.611111	-3.684813
58.555556	-3.687130
59.500000	-3.681826
60.444444	-3.679194
61.388889	-3.674039
62.333333	-3.677867
63.277778	-3.679563
64.222222	-3.672512
65.166667	-3.685474
66.111111	-3.676400
67.055556	-3.669199
68.000000	-3.676740
68.944444	-3.678666
69.888889	-3.678593
70.833333	-3.672746
71.777778	-3.663600
72.722222	-3.663188
73.666667	-3.661767
74.611111	-3.657643
75.555556	-3.662698
76.500000	-3.664664
77.444444	-3.663660
78.388889	-3.653703
79.333333	-3.656837
80.277778	-3.654539
81.222222	-3.658119
82.166667	-3.661273
83.111111	-3.664298
84.055556	-3.654858
85.000000	-3.652600
85.944444	-3.657366
86.888889	-3.646773
87.833333	-3.654242
88.777778	-3.653065
89.722222	-3.651600
90.666667	-3.654019
91.611111	-3.645720
92.555556	-3.646430
93.500000	-3.648014
94.444444	-3.647458


==> figs/data/fig_alternative_stabilization/softmaxAdaGC_H12_HDim64_blkSize2048.dat <==
0.000000	9.379906
250.000000	5.744210
500.000000	5.027109
750.000000	4.580536
1000.000000	4.146477
1250.000000	3.826828
1500.000000	3.637917
1750.000000	3.516227
2000.000000	3.442855
2250.000000	3.360583
2500.000000	3.294025
2750.000000	3.237753
3000.000000	3.205967
3250.000000	3.171398
3500.000000	3.139713
3750.000000	3.114994
4000.000000	3.101923
4250.000000	3.079682
4500.000000	3.055350
4750.000000	3.034584
5000.000000	3.052886
5250.000000	3.051557
5500.000000	3.283885
5750.000000	3.690451
6000.000000	3.228578
6250.000000	3.130888
6500.000000	3.086135
6750.000000	3.167995
7000.000000	3.221665
7250.000000	3.327213
7500.000000	3.240538
7750.000000	6.862574
8000.000000	5.593917
8250.000000	5.433335


==> figs/data/fig_alternative_stabilization/softmaxLocalAttn_L12_H12_HDim64_attnSpan100_blkSize2048.dat <==
0.000000	9.369489
500.000000	4.944242
1000.000000	3.871632
1500.000000	3.520326
2000.000000	3.368325
2500.000000	3.237303
3000.000000	3.164150
3500.000000	3.102562
4000.000000	3.065299
4500.000000	3.032256
5000.000000	3.001688
5500.000000	2.980069
6000.000000	2.969773
6500.000000	2.946490
7000.000000	2.934370
7500.000000	2.920231
8000.000000	2.902303
8500.000000	2.899229
9000.000000	2.889657
9500.000000	2.883654
10000.000000	2.874123
10500.000000	2.865767
11000.000000	2.863856
11500.000000	2.858030
12000.000000	2.844789
12500.000000	2.844839
13000.000000	2.835019
13500.000000	2.824536
14000.000000	2.823241
14500.000000	2.828159
15000.000000	2.816003
15500.000000	2.811760
16000.000000	2.818893
16500.000000	2.806233
17000.000000	2.805759
17500.000000	2.797823
18000.000000	2.795917
18500.000000	2.795641
19000.000000	2.782427
19500.000000	2.789356
20000.000000	2.787381
20500.000000	2.782631
21000.000000	2.786255
21500.000000	2.776946
22000.000000	2.777153
22500.000000	2.773354
23000.000000	2.777602
23500.000000	2.769129
24000.000000	2.764405
24500.000000	2.772081
25000.000000	2.775541
25500.000000	2.760116
26000.000000	2.772144
26500.000000	2.757565
27000.000000	2.767261
27500.000000	2.759913
28000.000000	2.750173


==> figs/data/fig_alternative_stabilization/softmaxLocalAttn_L12_H12_HDim64_attnSpan100_blkSize8192_ttime.dat <==
0.000000	9.285872
0.697000	5.014815
1.394000	4.054582
2.091000	3.567918
2.788000	3.373912
3.485000	3.251822
4.182000	3.148896
4.879000	3.097484
5.576000	3.039120
6.273000	3.005218
6.970000	2.985565
7.667000	2.967550
8.364000	2.939923
9.061000	2.939714
9.758000	2.902162
10.455000	2.898329
11.152000	2.883550
11.849000	2.887753
12.546000	2.866400
13.243000	2.846716
13.940000	2.834335
14.637000	2.844662
15.334000	2.829835
16.031000	2.826643
16.728000	2.816979
17.425000	2.823091
18.122000	2.795649
18.819000	2.806968
19.516000	2.791945
20.213000	2.784910
20.910000	2.799991
21.607000	2.791022
22.304000	2.780667
23.001000	2.765677
23.698000	2.788914
24.395000	2.758880
25.092000	2.761044
25.789000	2.771738
26.486000	2.776482
27.183000	2.756224
27.880000	2.753158
28.577000	2.756355
29.274000	2.738780
29.971000	2.736044
30.668000	2.757625
31.365000	2.742742
32.062000	2.736690
32.759000	2.727952
33.456000	2.725739
34.153000	2.740685
34.850000	2.738781
35.547000	2.729981
36.244000	2.737996
36.941000	2.715706
37.638000	2.724677
38.335000	2.729090
39.032000	2.740565
39.729000	2.744236
40.426000	2.720280
41.123000	2.724574
41.820000	2.706576
42.517000	2.714327
43.214000	2.724382
43.911000	2.716887
44.608000	2.721438
45.305000	2.709186
46.002000	2.710956
46.699000	2.726869
47.396000	2.711643
48.093000	2.721009
48.790000	2.698242
49.487000	2.716519
50.184000	2.713532
50.881000	2.711707
51.578000	2.695780
52.275000	2.699441
52.972000	2.702818
53.669000	2.705986
54.366000	2.697647
55.063000	2.703480
55.760000	2.688989
56.457000	2.691907
57.154000	2.698007
57.851000	2.681046
58.548000	2.715957
59.245000	2.694642
59.942000	2.688937
60.639000	2.701915
61.336000	2.691318
62.033000	2.689416
62.730000	2.674084
63.427000	2.684379
64.124000	2.689678
64.821000	2.692999
65.518000	2.694262
66.215000	2.682246
66.912000	2.681887
67.609000	2.655473
68.306000	2.679044
69.003000	2.682259
69.700000	2.672791
70.397000	2.674045
71.094000	2.669141


==> figs/data/fig_alternative_stabilization/softmaxQKnorm_H12_HDim64_blkSize2048.dat <==
0.000000	9.380184
250.000000	5.484211
500.000000	5.035056
750.000000	4.822065
1000.000000	4.715377
1250.000000	4.614179
1500.000000	4.515666
1750.000000	4.448030
2000.000000	4.382914
2250.000000	4.276587
2500.000000	4.155518
2750.000000	4.065205
3000.000000	3.984590
3250.000000	3.908209
3500.000000	3.848664
3750.000000	3.795574
4000.000000	3.756103
4250.000000	3.713557
4500.000000	3.674620
4750.000000	3.631450
5000.000000	3.625511
5250.000000	3.600386
5500.000000	3.575343
5750.000000	3.562955
6000.000000	3.539456
6250.000000	3.520874
6500.000000	3.505775
6750.000000	3.495502
7000.000000	3.479752
7250.000000	3.473654
7500.000000	3.458890
7750.000000	3.427533
8000.000000	3.422729
8250.000000	3.461719
8500.000000	3.427764
8750.000000	3.410491
9000.000000	3.405697
9250.000000	3.390568
9500.000000	3.374653
9750.000000	3.375984
10000.000000	3.366308
10250.000000	3.355091
10500.000000	3.347552
10750.000000	3.338073
11000.000000	3.344607
11250.000000	3.332057
11500.000000	3.334380
11750.000000	3.307909
12000.000000	3.319362
12250.000000	3.311369
12500.000000	3.307796
12750.000000	3.285567
13000.000000	3.295623
13250.000000	3.285972
13500.000000	3.275477
13750.000000	3.286600
14000.000000	3.282693
14250.000000	3.278838
14500.000000	3.268803
14750.000000	3.267932
15000.000000	3.266470
15250.000000	3.245816
15500.000000	3.262198
15750.000000	3.243579
16000.000000	3.256578
16250.000000	3.248723
16500.000000	3.234492
16750.000000	3.236250
17000.000000	3.231534
17250.000000	3.236088
17500.000000	3.222979
17750.000000	3.220568
18000.000000	3.208611
18250.000000	3.206788
18500.000000	3.200154
18750.000000	3.209500
19000.000000	3.216067
19250.000000	3.203612
19500.000000	3.205997
19750.000000	3.198251
20000.000000	3.193176
20250.000000	3.197329
20500.000000	3.189514
20750.000000	3.185991
21000.000000	3.202402
21250.000000	3.178807
21500.000000	3.187590
21750.000000	3.179075
22000.000000	3.176178
22250.000000	3.170614
22500.000000	3.184448
22750.000000	3.162816
23000.000000	3.179201
23250.000000	3.165867
23500.000000	3.164568
23750.000000	3.162560
24000.000000	3.162588
24250.000000	3.157962
24500.000000	3.147762
24750.000000	3.164645
25000.000000	3.174154


==> figs/data/fig_alternative_stabilization/softmaxZloss_H12_HDim64_blkSize2048.dat <==
0.000000	9.379817
250.000000	5.482776
500.000000	4.970056
750.000000	4.574687
1000.000000	4.120235
1250.000000	3.798739
1500.000000	3.645276
1750.000000	3.501876
2000.000000	3.429867
2250.000000	3.346263
2500.000000	3.277510
2750.000000	3.244045
3000.000000	3.201307
3250.000000	3.168975
3500.000000	3.153688
3750.000000	3.117226
4000.000000	3.125696
4250.000000	3.129699
4500.000000	3.140280
4750.000000	3.137887
5000.000000	6.712325
5250.000000	4.646699
5500.000000	4.865002
5750.000000	5.989586


==> figs/data/fig_alternative_stabilization/softmax_L12_H12_HDim64_blkSize8192_fp32_ttime.dat <==
0.000000	9.407708
3.055500	5.647279
6.111000	5.178687
9.166500	4.871776
12.222000	4.577189
15.277500	4.251282
18.333000	3.948609
21.388500	3.737183
24.444000	3.592761
27.499500	3.487988
30.555000	3.390422
33.610500	3.322747
36.666000	3.277621
39.721500	3.245546
42.777000	3.223256
45.832500	3.189254
48.888000	3.155242
51.943500	3.127165
54.999000	3.113219
58.054500	3.092945
61.110000	3.069561
64.165500	3.049012
67.221000	3.031397
70.276500	3.013018
73.332000	3.000422
76.387500	2.995659
79.443000	2.993681
82.498500	2.998640
85.554000	2.994551
88.609500	2.987464
91.665000	2.970518
94.720500	2.964721
97.776000	2.959633
100.831500	2.948070
103.887000	2.935400
106.942500	2.927616
109.998000	2.924977
113.053500	2.929241
116.109000	2.920122
119.164500	2.916397
122.220000	2.910193
125.275500	2.910593
128.331000	2.912094
131.386500	2.911214
134.442000	2.909706
137.497500	2.907428
140.553000	2.895086
143.608500	2.888507
146.664000	2.875509
149.719500	2.866362
152.775000	2.870846
155.830500	2.879499
158.886000	2.885792
161.941500	2.884831
164.997000	2.867184
168.052500	2.858973
171.108000	2.858016
174.163500	2.858431
177.219000	2.858319
180.274500	2.842485
183.330000	2.848377
186.385500	2.845607
189.441000	2.839986
192.496500	2.832293
195.552000	2.841058
198.607500	2.850483
201.663000	2.857107
204.718500	2.852721
207.774000	2.852877


==> figs/data/fig_erank/dist_logit.dat <==
dist prob
0 0.200571
1 0.313458
2 0.177315
3 0.110419
4 0.071484
5 0.0462073
6 0.0294394
7 0.0188214
8 0.0119459
9 0.00757215
10 0.00478416
11 0.0030294
12 0.00191447
13 0.00120393
14 0.000766744
15 0.00048774
16 0.000308769
17 0.000194981
18 0.000123375
19 7.78592e-05
20 4.96071e-05
21 3.13716e-05
22 2.00305e-05
23 1.2789e-05
24 8.07991e-06
25 5.18342e-06
26 3.27241e-06
27 2.08454e-06
28 1.32677e-06
29 8.52878e-07
30 5.37436e-07
31 3.46738e-07
32 2.20321e-07


==> figs/data/fig_erank/dist_rank.dat <==
dist prob
0 0.00302539
1 0.952808
2 0.0315574
3 0.00418832
4 0.00174746
5 0.000934754
6 0.000604541
7 0.000451121
8 0.000339201
9 0.000844549
10 0.000472737
11 0.000426819
12 0.000239488
13 0.00020795
14 0.00022396
15 0.000162396
16 0.000144643
17 0.000134407
18 0.000129788
19 0.000111936
20 0.000105433
21 9.10865e-05
22 8.3037e-05
23 8.35194e-05
24 7.59169e-05
25 8.6355e-05
26 6.93194e-05
27 6.64377e-05
28 6.09612e-05
29 5.49436e-05
30 4.95403e-05
31 4.98506e-05
32 4.07709e-05


==> figs/data/fig_erank/head_logit.dat <==
layer head growth erank erank_last logit_first logit_last
2 11 957.873 5231.04 5231.04 2.81466 957.873


==> figs/data/fig_erank/head_rank.dat <==
layer head growth erank erank_last logit_first logit_last
5 0 284.8 7993.27 7993.27 3.59632 284.8


==> figs/data/fig_erank/heads.dat <==
layer head growth erank erank_last logit_first logit_last
0 0 10.4407 596.385 596.385 5.43988 10.4407
0 1 2.44519 379.181 379.181 5.36055 2.44519
0 2 10.2057 3389.36 3389.36 2.93086 10.2057
0 3 7.60696 582.73 582.73 3.19437 7.60696
0 4 4.52968 713.661 713.661 4.66998 4.52968
0 5 6.7412 404.489 404.489 4.18604 6.7412
0 6 2.65539 384.079 384.079 4.68238 2.65539
0 7 12.2129 774.822 774.822 7.55767 12.2129
0 8 5.47622 603.109 603.109 3.5903 5.47622
0 9 13.5024 2291.84 2291.84 7.33346 13.5024
0 10 7.37022 999.013 999.013 5.68208 7.37022
0 11 9.96293 1217.93 1217.93 6.23785 9.96293
1 0 13.1376 797.526 797.526 3.51725 13.1376
1 1 19.2184 816.362 816.362 6.53493 19.2184
1 2 14.2803 789.274 789.274 8.82154 14.2803
1 3 51.0284 2122.66 2122.66 4.17285 51.0284
1 4 13.7153 306.675 306.675 4.52334 13.7153
1 5 33.0325 4351.63 4351.63 13.2394 33.0325
1 6 19.3059 599.915 599.915 3.5459 19.3059
1 7 15.4688 746.259 746.259 4.37023 15.4688
1 8 36.934 769.26 769.26 7.31616 36.934
1 9 51.9226 1041.55 1041.55 5.28816 51.9226
1 10 10.3506 356.932 356.932 4.98332 10.3506
1 11 43.4285 1349.64 1349.64 9.52908 43.4285
2 0 90.2864 998.018 998.018 3.62718 90.2864
2 1 117.772 2357.23 2357.23 3.53095 117.772
2 2 18.6802 1957.72 1957.72 3.79314 18.6802
2 3 171.606 2530.12 2530.12 4.53624 171.606
2 4 233.798 4563.78 4563.78 4.08994 233.798
2 5 763.294 4721.1 4721.1 4.3232 763.294
2 6 669.838 5504.5 5504.5 5.56104 669.838
2 7 326.749 5018.98 5018.98 3.90881 326.749
2 8 340.023 664.251 664.251 5.59082 340.023
2 9 234.086 4213.4 4213.4 8.3804 234.086
2 10 88.9014 3374.39 3374.39 3.38709 88.9014
2 11 957.873 5231.04 5231.04 2.81466 957.873
3 0 19.0396 1611.81 1611.81 2.51616 19.0396
3 1 37.1864 3655.61 3655.61 7.79919 37.1864
3 2 49.7395 2967.72 2967.72 4.09088 49.7395
3 3 284.711 5868.93 5868.93 6.99703 284.711
3 4 278.647 2027.12 2027.12 5.08396 278.647
3 5 343.172 5000.15 5000.15 4.33329 343.172
3 6 16.2984 371.84 371.84 4.66313 16.2984
3 7 304.528 3165.72 3165.72 2.82625 304.528
3 8 338.917 3510.3 3510.3 4.54377 338.917
3 9 94.8529 2211.46 2211.46 2.8223 94.8529
3 10 197.928 1150.3 1150.3 12.8332 197.928
3 11 241.257 3554.93 3554.93 2.73231 241.257
4 0 199.015 3959.53 3959.53 3.60549 199.015
4 1 211.591 3670.96 3670.96 4.15005 211.591
4 2 177.972 2742.05 2742.05 2.8613 177.972
4 3 220.625 3382.81 3382.81 8.83587 220.625
4 4 178.788 5159.81 5159.81 3.23167 178.788
4 5 165.021 5693.09 5693.09 3.49314 165.021
4 6 273.659 2557.64 2557.64 3.22403 273.659
4 7 126.658 2887.07 2887.07 6.85436 126.658
4 8 16.3677 2221.22 2221.22 11.2467 16.3677
4 9 95.1544 5205.18 5205.18 6.85784 95.1544
4 10 17.4023 1058.37 1058.37 4.82795 17.4023
4 11 140.711 5390.17 5390.17 5.58116 140.711
5 0 284.8 7993.27 7993.27 3.59632 284.8
5 1 13.6467 2628.48 2628.48 10.6227 13.6467
5 2 187.114 3227.28 3227.28 9.11541 187.114
5 3 180.031 3642.02 3642.02 2.8112 180.031
5 4 148.36 3084.09 3084.09 3.41854 148.36
5 5 17.2562 1070.65 1070.65 8.68194 17.2562
5 6 148.902 3922.13 3922.13 4.08323 148.902
5 7 145.407 4745.24 4745.24 3.5367 145.407
5 8 184.104 2631.32 2631.32 5.49832 184.104
5 9 140.08 4911.92 4911.92 2.95845 140.08
5 10 184.591 4500.16 4500.16 3.88268 184.591
5 11 177.369 3494.94 3494.94 3.57422 177.369
6 0 12.5248 1318.5 1318.5 4.42092 12.5248
6 1 116.675 2852.96 2852.96 11.9803 116.675
6 2 109.292 2816.41 2816.41 5.88459 109.292
6 3 240.607 3424.32 3424.32 10.6304 240.607
6 4 161.747 4117.39 4117.39 3.54476 161.747
6 5 154.248 3861.96 3861.96 8.79741 154.248
6 6 128.709 2660.98 2660.98 3.4242 128.709
6 7 65.8948 2473.58 2473.58 8.14063 65.8948
6 8 171.959 4555.89 4555.89 2.8912 171.959
6 9 125.883 2608.98 2608.98 12.4844 125.883
6 10 22.6155 3812.64 3812.64 2.79462 22.6155
6 11 111.164 4980.79 4980.79 5.7834 111.164
7 0 49.6339 2032.64 2032.64 7.76784 49.6339
7 1 19.913 1276.91 1276.91 6.11644 19.913
7 2 115.463 1924.35 1924.35 9.77845 115.463
7 3 17.1235 511.788 511.788 6.82784 17.1235
7 4 61.1057 2815.33 2815.33 11.9856 61.1057
7 5 20.1534 1776.14 1776.14 5.68593 20.1534
7 6 59.1124 3608.86 3608.86 8.62716 59.1124
7 7 83.5873 2461.88 2461.88 12.6979 83.5873
7 8 35.8458 2305.73 2305.73 6.4351 35.8458
7 9 20.1742 2186.63 2186.63 5.74135 20.1742
7 10 23.2489 2179.53 2179.53 3.93222 23.2489
7 11 117.917 3089.68 3089.68 8.81038 117.917
8 0 106.323 2411.06 2411.06 4.31248 106.323
8 1 173.743 2703.4 2703.4 4.25588 173.743
8 2 183.572 1859.45 1859.45 4.42521 183.572
8 3 204.336 2601.15 2601.15 8.78896 204.336
8 4 23.9249 1851.01 1851.01 11.4643 23.9249
8 5 189.837 2982.89 2982.89 3.72478 189.837
8 6 100.47 1899.98 1899.98 8.84671 100.47
8 7 27.7665 1418.64 1418.64 6.23746 27.7665
8 8 132.508 5322.8 5322.8 6.25202 132.508
8 9 24.6134 1923.59 1923.59 6.21401 24.6134
8 10 16.7032 1829.49 1829.49 3.53574 16.7032
8 11 16.0839 2146.29 2146.29 12.1503 16.0839
9 0 38.3659 1471.67 1471.67 4.47374 38.3659
9 1 22.4562 1804.86 1804.86 4.94728 22.4562
9 2 21.2467 1797.41 1797.41 9.62704 21.2467
9 3 23.904 1298.64 1298.64 4.57021 23.904
9 4 69.0322 1819.37 1819.37 5.29652 69.0322
9 5 62.272 1568.82 1568.82 9.74952 62.272
9 6 52.5097 1480.69 1480.69 9.58712 52.5097
9 7 64.9817 2407.77 2407.77 3.41457 64.9817
9 8 32.6614 1199.92 1199.92 8.88972 32.6614
9 9 41.8037 985.866 985.866 16.3865 41.8037
9 10 32.5365 1526.05 1526.05 3.64815 32.5365
9 11 21.9464 982.676 982.676 4.26869 21.9464
10 0 31.8565 1525.47 1525.47 9.23765 31.8565
10 1 17.5483 1733.98 1733.98 9.63125 17.5483
10 2 47.7136 1539.77 1539.77 11.5115 47.7136
10 3 69.4423 1621.68 1621.68 9.36546 69.4423
10 4 56.7554 1383.04 1383.04 6.58037 56.7554
10 5 91.1963 3048.42 3048.42 10.7643 91.1963
10 6 50.4686 2054.83 2054.83 10.4104 50.4686
10 7 19.9468 1239.78 1239.78 5.3852 19.9468
10 8 26.7391 1512.46 1512.46 9.97338 26.7391
10 9 74.7221 3265.27 3265.27 5.92758 74.7221
10 10 53.0997 1672.22 1672.22 4.79769 53.0997
10 11 80.3465 3785.13 3785.13 5.07356 80.3465
11 0 19.5775 582.919 582.919 10.2845 19.5775
11 1 15.4879 817.158 817.158 8.10233 15.4879
11 2 19.5467 1098.62 1098.62 4.01181 19.5467
11 3 26.138 1499.71 1499.71 4.98854 26.138
11 4 25.3767 1549.29 1549.29 4.43165 25.3767
11 5 25.005 393.804 393.804 3.60208 25.005
11 6 19.663 989.859 989.859 7.91998 19.663
11 7 21.1495 366.509 366.509 4.00065 21.1495
11 8 17.8436 1746.14 1746.14 6.85095 17.8436
11 9 19.0493 683.583 683.583 8.7872 19.0493
11 10 22.6776 755.172 755.172 10.4252 22.6776
11 11 29.6053 1235.73 1235.73 10.5842 29.6053


==> figs/data/fig_erank/traj_logit.dat <==
step x growth logit erank
500 2.81466 1 2.81466 682.371
1000 10.0712 3.57812 10.0712 672.198
1500 9.52117 3.38271 9.52117 555.901
2000 207.374 73.6764 207.374 2310
4000 354.793 126.052 354.793 3576.72
6000 479.141 170.231 479.141 4287.42
8000 577.123 205.042 577.123 4647.81
10000 677.513 240.709 677.513 4721.24
12000 745.762 264.956 745.762 4869.29
14000 816.127 289.956 816.127 4959.67
16000 888.792 315.772 888.792 5062.07
18000 924.01 328.285 924.01 5121.03
20000 957.873 340.316 957.873 5231.04


==> figs/data/fig_erank/traj_rank.dat <==
step x growth logit erank
500 3.59632 1 3.59632 690.451
1000 139.633 38.8266 139.633 1534.6
1500 149.561 41.5872 149.561 3358.84
2000 98.7818 27.4675 98.7818 7408.06
4000 130.261 36.2206 130.261 7822.68
6000 154.328 42.9128 154.328 7897.68
8000 167.673 46.6235 167.673 7922.44
10000 196.236 54.5658 196.236 7963.95
12000 217.775 60.555 217.775 7962.63
14000 247.231 68.7456 247.231 7977.15
16000 256.833 71.4155 256.833 7988.36
18000 281.865 78.376 281.865 7996.48
20000 284.8 79.1921 284.8 7993.27


==> figs/data/fig_hyperparam_100M_valloss/softmaxLocalAttn_L12_H12_10_2_HDim64_blkSize8192.dat <==
0	7.447011
250	6.669625
500	5.0983860000000005
750	4.630067
1000	4.2127740000000005
1250	3.935230666666667
1500	3.747977
1750	3.633278333333333
2000	3.538937
2250	3.4724706666666667
2500	3.420253333333333
2750	3.3691219999999995
3000	3.324973333333334
3250	3.294262
3500	3.263161666666667
3750	3.236140666666667
4000	3.21965
4250	3.215351
4500	3.215230333333333
4750	3.2013083333333334
5000	3.1821710000000003
5250	3.1563623333333335
5500	3.141837666666667
5750	3.127974333333333
6000	3.1205606666666665
6250	3.10815
6500	3.104188
6750	3.1054856666666666
7000	3.103655
7250	3.098706
7500	3.0832366666666666
7750	3.074203666666667
8000	3.0611816666666662
8250	3.0603123333333335
8500	3.0567353333333336
8750	3.0577249999999996
9000	3.0450503333333336
9250	3.0420343333333335
9500	3.0386810000000004
9750	3.038879
10000	3.0294443333333336
10250	3.020438
10500	3.022275
10750	3.027131666666667
11000	3.0228533333333334
11250	3.0186173333333333
11500	3.010797333333334
11750	3.011556
12000	3.011992
12250	3.011989
12500	3.0176123333333336
12750	3.002102666666667
13000	2.9875423333333333
13250	2.9763916666666668
13500	2.980644
13750	2.9839633333333335
14000	2.9845476666666664
14250	2.9878856666666667
14500	2.9914539999999996
14750	2.9893186666666662
15000	2.9777549999999997
15250	2.972118666666667
15500	2.9744306666666667
15750	2.979556
16000	2.9853083333333337
16250	2.987367666666666
16500	2.983176333333333
16750	2.981862


==> figs/data/fig_hyperparam_100M_valloss/softmaxLocalAttn_L12_H12_11_1_HDim64_blkSize8192.dat <==
0.000000	9.288318
500.000000	5.112047
1000.000000	4.186545
1500.000000	3.734876
2000.000000	3.572896
2500.000000	3.400128
3000.000000	3.350100
3500.000000	3.290535
4000.000000	3.239763
4500.000000	3.195738
5000.000000	3.178070
5500.000000	3.146455
6000.000000	3.141174
6500.000000	3.131001
7000.000000	3.108804
7500.000000	3.087237
8000.000000	3.090066
8500.000000	3.065189
9000.000000	3.059405
9500.000000	3.061486
10000.000000	3.022683
10500.000000	3.039732
11000.000000	3.033744
11500.000000	3.023725
12000.000000	3.035635
12500.000000	3.005010
13000.000000	3.010479
13500.000000	3.022623
14000.000000	3.008813
14500.000000	2.998582
15000.000000	2.983307
15500.000000	2.996748
16000.000000	2.981747
16500.000000	2.973776
17000.000000	2.985861
17500.000000	2.984821
18000.000000	2.978997
18500.000000	2.981042
19000.000000	2.973025
19500.000000	2.956191
20000.000000	2.964776
20500.000000	2.972520
21000.000000	2.969694
21500.000000	2.966217
22000.000000	2.955217
22500.000000	2.961492
23000.000000	2.951589
23500.000000	2.969529
24000.000000	2.951989
24500.000000	2.946548
25000.000000	2.936199
25500.000000	2.958126
26000.000000	2.960207
26500.000000	2.956713
27000.000000	2.958988
27500.000000	2.931170
28000.000000	2.948872
28500.000000	2.945806
29000.000000	2.928704
29500.000000	2.925323
30000.000000	2.946031
30500.000000	2.943444
31000.000000	2.938437
31500.000000	2.931921
32000.000000	2.926950
32500.000000	2.941585
33000.000000	2.933606
33500.000000	2.932433
34000.000000	2.950367
34500.000000	2.927768
35000.000000	2.928447
35500.000000	2.935870
36000.000000	2.930351
36500.000000	2.923831
37000.000000	2.935283
37500.000000	2.942806
38000.000000	2.908789
38500.000000	2.930853
39000.000000	2.911445
39500.000000	2.915467
40000.000000	2.908118
40500.000000	2.931014
41000.000000	2.921256
41500.000000	2.915875
42000.000000	2.921936
42500.000000	2.901746
43000.000000	2.922479
43500.000000	2.913924
44000.000000	2.902644
44500.000000	2.920861
45000.000000	2.909648
45500.000000	2.914583
46000.000000	2.901915
46500.000000	2.901500
47000.000000	2.907193
47500.000000	2.916105
48000.000000	2.912491
48500.000000	2.904134
49000.000000	2.906230
49500.000000	2.922050
50000.000000	2.901647
50500.000000	2.913505
51000.000000	2.913934


==> figs/data/fig_hyperparam_100M_valloss/softmaxLocalAttn_L12_H12_12_0_HDim64_blkSize8192.dat <==
0	7.4487085
250	6.6721189999999995
500	5.0921943333333335
750	4.627579
1000	4.246079333333333
1250	4.010169666666666
1500	3.861893333333333
1750	3.772365666666667
2000	3.687462
2250	3.6226443333333336
2500	3.5563873333333333
2750	3.529633666666667
3000	3.4996236666666665
3250	3.474064666666667
3500	3.4390063333333334
3750	3.407018666666667
4000	3.386877666666667
4250	3.366341333333333
4500	3.3519306666666666
4750	3.339299
5000	3.32096
5250	3.3107656666666667
5500	3.2898033333333334
5750	3.2803489999999997
6000	3.2713249999999996
6250	3.2712419999999995
6500	3.2710786666666665
6750	3.264405333333334
7000	3.2539986666666665
7250	3.2491836666666667
7500	3.245578333333333
7750	3.242793666666666
8000	3.228299666666667
8250	3.221459
8500	3.219404666666667
8750	3.21457
9000	3.2090373333333333
9250	3.2007456666666667
9500	3.1974370000000003
9750	3.1931526666666668
10000	3.187132666666667
10250	3.1963973333333335
10500	3.1920213333333334
10750	3.190554666666667
11000	3.181317
11250	3.178263333333333
11500	3.173213666666667
11750	3.177178
12000	3.1768199999999998
12250	3.1858163333333334
12500	3.179491
12750	3.177709333333333
13000	3.169878
13250	3.166819666666667
13500	3.1688710000000007
13750	3.1594569999999997
14000	3.1505870000000002
14250	3.1463443333333334
14500	3.1446509999999996
14750	3.145763
15000	3.1341346666666667
15250	3.142889333333333
15500	3.143532
15750	3.143917
16000	3.1358839999999994
16250	3.1343539999999996
16500	3.1382405


==> figs/data/fig_hyperparam_100M_valloss/softmaxLocalAttn_L12_H2_1_1_HDim64_blkSize8192.dat <==
0	7.4396115
250	6.674509333333333
500	5.156005666666667
750	4.716976333333334
1000	4.319866
1250	4.025805666666667
1500	3.8257676666666662
1750	3.7011629999999998
2000	3.5994550000000003
2250	3.5274389999999998
2500	3.4729879999999995
2750	3.421205333333333
3000	3.3775473333333337
3250	3.3475346666666668
3500	3.314376333333333
3750	3.286942
4000	3.2681533333333337
4250	3.2633550000000002
4500	3.2635256666666663
4750	3.2491110000000005
5000	3.2299326666666666
5250	3.2041563333333336
5500	3.190232333333333
5750	3.1761356666666667
6000	3.1674813333333334
6250	3.1561106666666667
6500	3.152858333333333
6750	3.154199
7000	3.1511253333333333
7250	3.146193333333333
7500	3.1314856666666664
7750	3.1221200000000002
8000	3.1079263333333333
8250	3.106427666666667
8500	3.1019243333333333
8750	3.102775
9000	3.089010333333333
9250	3.0860343333333335
9500	3.0832596666666667
9750	3.083365
10000	3.073105333333333
10250	3.0623356666666672
10500	3.0640580000000006
10750	3.069111
11000	3.0651646666666665
11250	3.0604649999999993
11500	3.052395333333333
11750	3.052731
12000	3.053793
12250	3.0542316666666665
12500	3.060454333333334
12750	3.044710333333333
13000	3.0297916666666667
13250	3.0178543333333336
13500	3.021276
13750	3.024995333333333
14000	3.026127333333333
14250	3.0295536666666667
14500	3.0322813333333336
14750	3.029279666666667
15000	3.018437
15250	3.0119333333333334
15500	3.0146946666666667
15750	3.0197543333333337
16000	3.0259503333333337
16250	3.027573666666667
16500	3.02266
16750	3.019204333333333
17000	3.0124790000000004
17250	3.0218166666666666
17500	3.020125333333333
17750	3.018463
18000	3.0060233333333333
18250	2.997396
18500	2.9940753333333334
18750	2.9986266666666666
19000	3.004954
19250	3.008588


==> figs/data/fig_hyperparam_100M_valloss/softmaxLocalAttn_L12_H6_5_1_HDim64_blkSize8192.dat <==
0	7.460481
250	6.680699
500	5.107293333333334
750	4.634411
1000	4.2182846666666665
1250	3.9363659999999996
1500	3.7501676666666666
1750	3.6327793333333336
2000	3.541467666666667
2250	3.4743166666666667
2500	3.422844
2750	3.371405333333333
3000	3.3293653333333335
3250	3.2984796666666667
3500	3.266160333333333
3750	3.238555
4000	3.2218343333333332
4250	3.218398333333333
4500	3.2191229999999997
4750	3.2062836666666663
5000	3.186958333333333
5250	3.162228333333333
5500	3.148384
5750	3.1350476666666665
6000	3.1260393333333334
6250	3.1127066666666665
6500	3.109462333333333
6750	3.1114306666666667
7000	3.1107066666666667
7250	3.1066033333333336
7500	3.0922283333333334
7750	3.082307
8000	3.067812
8250	3.0663446666666663
8500	3.0621153333333333
8750	3.062591
9000	3.049384
9250	3.046111
9500	3.0444413333333333
9750	3.0442126666666667
10000	3.0354083333333333
10250	3.0248606666666666
10500	3.0276826666666667
10750	3.0325893333333336
11000	3.0288163333333333
11250	3.0241590000000005
11500	3.0164976666666665
11750	3.018419
12000	3.0190466666666667
12250	3.0204323333333334
12500	3.025600666666667
12750	3.0103156666666666
13000	2.994875333333333
13250	2.983416666666667
13500	2.987966666666667
13750	2.9918023333333337
14000	2.9927569999999997
14250	2.995195666666667
14500	2.9977513333333334
14750	2.994522666666666
15000	2.988461


==> figs/data/fig_hyperparam_global/softmaxLocalAttn_H6_0_HDim32_blkSize8192_bf16_neg.dat <==
0.000000	-9.259414
500.000000	-5.769352
1000.000000	-5.182019
1500.000000	-4.633109
2000.000000	-4.378272
2500.000000	-4.213032
3000.000000	-4.130297
3500.000000	-4.078825
4000.000000	-4.032231
4500.000000	-3.999739
5000.000000	-3.981387
5500.000000	-3.959654
6000.000000	-3.939378
6500.000000	-3.921635
7000.000000	-3.910779
7500.000000	-3.901337
8000.000000	-3.889948
8500.000000	-3.886924
9000.000000	-3.866152
9500.000000	-3.859229
10000.000000	-3.860401
10500.000000	-3.852176
11000.000000	-3.841869
11500.000000	-3.843567
12000.000000	-3.836765
12500.000000	-3.829466
13000.000000	-3.823224
13500.000000	-3.823823
14000.000000	-3.827295
14500.000000	-3.816352
15000.000000	-3.816281
15500.000000	-3.807232
16000.000000	-3.814760
16500.000000	-3.805278
17000.000000	-3.803853
17500.000000	-3.801679
18000.000000	-3.793557
18500.000000	-3.792824
19000.000000	-3.796153
19500.000000	-3.791069
20000.000000	-3.793450
20500.000000	-3.784266
21000.000000	-3.786520
21500.000000	-3.782265
22000.000000	-3.777922
22500.000000	-3.784668
23000.000000	-3.782175
23500.000000	-3.779291
24000.000000	-3.782201
24500.000000	-3.774869
25000.000000	-3.770794
25500.000000	-3.780017
26000.000000	-3.769404
26500.000000	-3.770950
27000.000000	-3.764817
27500.000000	-3.777307
28000.000000	-3.771335
28500.000000	-3.771158
29000.000000	-3.767601
29500.000000	-3.765049
30000.000000	-3.771495
30500.000000	-3.769151
31000.000000	-3.766440
31500.000000	-3.770732
32000.000000	-3.767868
32500.000000	-3.767391
33000.000000	-3.763932
33500.000000	-3.764476
34000.000000	-3.758738
34500.000000	-3.763878
35000.000000	-3.749938
35500.000000	-3.753416
36000.000000	-3.753373
36500.000000	-3.759970
37000.000000	-3.758057
37500.000000	-3.761374
38000.000000	-3.762710
38500.000000	-3.752700
39000.000000	-3.749929
39500.000000	-3.754187
40000.000000	-3.749745
40500.000000	-3.754139
41000.000000	-3.750144
41500.000000	-3.759239
42000.000000	-3.746786
42500.000000	-3.753594
43000.000000	-3.757520
43500.000000	-3.757324
44000.000000	-3.746692
44500.000000	-3.752003
45000.000000	-3.744422
45500.000000	-3.746378
46000.000000	-3.751256
46500.000000	-3.743899
47000.000000	-3.746314
47500.000000	-3.748721
48000.000000	-3.747385
48500.000000	-3.743552
49000.000000	-3.743573
49500.000000	-3.749096
50000.000000	-3.743501


==> figs/data/fig_hyperparam_global/softmaxLocalAttn_H6_1_HDim32_blkSize8192_bf16_neg.dat <==
0.000000	-9.264592
500.000000	-5.766017
1000.000000	-5.176543
1500.000000	-4.631162
2000.000000	-4.238061
2500.000000	-4.067439
3000.000000	-3.980265
3500.000000	-3.927888
4000.000000	-3.880362
4500.000000	-3.849270
5000.000000	-3.826925
5500.000000	-3.802712
6000.000000	-3.786098
6500.000000	-3.768296
7000.000000	-3.756239
7500.000000	-3.744866
8000.000000	-3.741467
8500.000000	-3.735872
9000.000000	-3.718140
9500.000000	-3.714097
10000.000000	-3.709149
10500.000000	-3.703557
11000.000000	-3.691985
11500.000000	-3.696795
12000.000000	-3.687451
12500.000000	-3.679268
13000.000000	-3.672127
13500.000000	-3.679701
14000.000000	-3.676873
14500.000000	-3.668736
15000.000000	-3.667824
15500.000000	-3.659709
16000.000000	-3.664869
16500.000000	-3.657547
17000.000000	-3.655693
17500.000000	-3.654571
18000.000000	-3.646663
18500.000000	-3.647203
19000.000000	-3.650379
19500.000000	-3.643276
20000.000000	-3.645886
20500.000000	-3.640288
21000.000000	-3.639671
21500.000000	-3.637086
22000.000000	-3.633117
22500.000000	-3.638956
23000.000000	-3.630991
23500.000000	-3.631343
24000.000000	-3.636129
24500.000000	-3.629026
25000.000000	-3.625159
25500.000000	-3.631427
26000.000000	-3.619359
26500.000000	-3.622601
27000.000000	-3.619345
27500.000000	-3.629039
28000.000000	-3.624279
28500.000000	-3.621787
29000.000000	-3.625045
29500.000000	-3.616682
30000.000000	-3.621473
30500.000000	-3.618379
31000.000000	-3.618695
31500.000000	-3.620445
32000.000000	-3.618185
32500.000000	-3.619039
33000.000000	-3.617526
33500.000000	-3.616156
34000.000000	-3.614396
34500.000000	-3.614690
35000.000000	-3.604720
35500.000000	-3.608754
36000.000000	-3.608464
36500.000000	-3.612032
37000.000000	-3.608783
37500.000000	-3.617298
38000.000000	-3.610571
38500.000000	-3.607316
39000.000000	-3.602981
39500.000000	-3.607278
40000.000000	-3.602512
40500.000000	-3.607578
41000.000000	-3.600903
41500.000000	-3.609861
42000.000000	-3.599444
42500.000000	-3.605636
43000.000000	-3.606528
43500.000000	-3.610745
44000.000000	-3.601151
44500.000000	-3.602816
45000.000000	-3.595785
45500.000000	-3.596974
46000.000000	-3.600038
46500.000000	-3.597531
47000.000000	-3.595658
47500.000000	-3.599302
48000.000000	-3.600430
48500.000000	-3.597323
49000.000000	-3.595054
49500.000000	-3.600592
50000.000000	-3.592526


==> figs/data/fig_hyperparam_global/softmaxLocalAttn_H6_2_HDim32_blkSize8192_bf16_neg.dat <==
0.000000	-9.252616
500.000000	-5.771239
1000.000000	-5.176568
1500.000000	-4.619632
2000.000000	-4.241857
2500.000000	-4.066986
3000.000000	-3.978307
3500.000000	-3.927114
4000.000000	-3.880094
4500.000000	-3.846314
5000.000000	-3.825788
5500.000000	-3.806765
6000.000000	-3.784952
6500.000000	-3.768307
7000.000000	-3.761910
7500.000000	-3.747524
8000.000000	-3.746352
8500.000000	-3.736117
9000.000000	-3.718031
9500.000000	-3.711659
10000.000000	-3.710649
10500.000000	-3.705566
11000.000000	-3.695240
11500.000000	-3.696552
12000.000000	-3.692293
12500.000000	-3.682208
13000.000000	-3.673829
13500.000000	-3.679476
14000.000000	-3.678811
14500.000000	-3.668713
15000.000000	-3.669647
15500.000000	-3.658789
16000.000000	-3.667712
16500.000000	-3.660281
17000.000000	-3.658126
17500.000000	-3.656935
18000.000000	-3.645601
18500.000000	-3.646894
19000.000000	-3.653391
19500.000000	-3.644013
20000.000000	-3.645742
20500.000000	-3.638959
21000.000000	-3.641763
21500.000000	-3.637843
22000.000000	-3.634495
22500.000000	-3.637922
23000.000000	-3.631090
23500.000000	-3.634054
24000.000000	-3.636803
24500.000000	-3.630445
25000.000000	-3.628308
25500.000000	-3.634443
26000.000000	-3.621802
26500.000000	-3.624045
27000.000000	-3.619745
27500.000000	-3.631287
28000.000000	-3.624851
28500.000000	-3.625397
29000.000000	-3.628448
29500.000000	-3.618954
30000.000000	-3.626184
30500.000000	-3.619196
31000.000000	-3.618636
31500.000000	-3.621661
32000.000000	-3.618230
32500.000000	-3.618971
33000.000000	-3.617844
33500.000000	-3.618179
34000.000000	-3.616726
34500.000000	-3.615298
35000.000000	-3.606206
35500.000000	-3.608691
36000.000000	-3.613275
36500.000000	-3.614089
37000.000000	-3.613816
37500.000000	-3.616586
38000.000000	-3.615526
38500.000000	-3.607923
39000.000000	-3.603799
39500.000000	-3.609705
40000.000000	-3.604547
40500.000000	-3.611286
41000.000000	-3.602449
41500.000000	-3.609487
42000.000000	-3.602018
42500.000000	-3.609627
43000.000000	-3.607964
43500.000000	-3.610176
44000.000000	-3.601902
44500.000000	-3.604720
45000.000000	-3.597496
45500.000000	-3.599719
46000.000000	-3.604187
46500.000000	-3.596551
47000.000000	-3.599516
47500.000000	-3.605060
48000.000000	-3.601297
48500.000000	-3.599255
49000.000000	-3.595619
49500.000000	-3.601254
50000.000000	-3.593381


==> figs/data/fig_hyperparam_global/softmaxLocalAttn_H6_2_HDim32_blkSize8192_bf16_s1_neg.dat <==
0.000000	-9.256901
500.000000	-5.766322
1000.000000	-5.180409
1500.000000	-4.649512
2000.000000	-4.261074
2500.000000	-4.075227
3000.000000	-3.984436
3500.000000	-3.923159
4000.000000	-3.878615
4500.000000	-3.838424
5000.000000	-3.817543
5500.000000	-3.798064
6000.000000	-3.784287
6500.000000	-3.773342
7000.000000	-3.749518
7500.000000	-3.744612
8000.000000	-3.735929
8500.000000	-3.725255
9000.000000	-3.716969
9500.000000	-3.714707
10000.000000	-3.709303
10500.000000	-3.701097
11000.000000	-3.710739
11500.000000	-3.691196
12000.000000	-3.690697
12500.000000	-3.681244
13000.000000	-3.673624
13500.000000	-3.678411
14000.000000	-3.672199
14500.000000	-3.671696
15000.000000	-3.659589
15500.000000	-3.667692
16000.000000	-3.661298
16500.000000	-3.659135
17000.000000	-3.655765
17500.000000	-3.653705
18000.000000	-3.647443
18500.000000	-3.647928
19000.000000	-3.652842
19500.000000	-3.642868
20000.000000	-3.647117
20500.000000	-3.643534
21000.000000	-3.643890
21500.000000	-3.642410
22000.000000	-3.634124
22500.000000	-3.635151
23000.000000	-3.636627
23500.000000	-3.629765
24000.000000	-3.627718
24500.000000	-3.627762
25000.000000	-3.632249
25500.000000	-3.631610
26000.000000	-3.625549
26500.000000	-3.626656
27000.000000	-3.628740
27500.000000	-3.621043
28000.000000	-3.615647
28500.000000	-3.619816
29000.000000	-3.618130
29500.000000	-3.620384
30000.000000	-3.618968
30500.000000	-3.619325
31000.000000	-3.616392
31500.000000	-3.613549
32000.000000	-3.610304
32500.000000	-3.614659
33000.000000	-3.618451
33500.000000	-3.611254
34000.000000	-3.608137
34500.000000	-3.609311
35000.000000	-3.611887
35500.000000	-3.607764
36000.000000	-3.604631
36500.000000	-3.605665
37000.000000	-3.605214
37500.000000	-3.601641
38000.000000	-3.604795
38500.000000	-3.610457
39000.000000	-3.608698
39500.000000	-3.603312
40000.000000	-3.605069
40500.000000	-3.599573
41000.000000	-3.607662
41500.000000	-3.611050
42000.000000	-3.600095
42500.000000	-3.602801
43000.000000	-3.606896
43500.000000	-3.602951
44000.000000	-3.600140
44500.000000	-3.603316
45000.000000	-3.601653
45500.000000	-3.597377
46000.000000	-3.591491
46500.000000	-3.601078
47000.000000	-3.603041
47500.000000	-3.597223
48000.000000	-3.597105
48500.000000	-3.589636
49000.000000	-3.599343
49500.000000	-3.591087
50000.000000	-3.593955


==> figs/data/fig_hyperparam_local/softmaxLocalAttn_H2_HDim32_attnSpan50_fp32_neg.dat <==
0.000000	-9.261420
500.000000	-5.700263
1000.000000	-5.071466
1500.000000	-4.590930
2000.000000	-4.312941
2500.000000	-4.139424
3000.000000	-4.042875
3500.000000	-3.996882
4000.000000	-3.951713
4500.000000	-3.926530
5000.000000	-3.900525
5500.000000	-3.877580
6000.000000	-3.861767
6500.000000	-3.852609
7000.000000	-3.832941
7500.000000	-3.826409
8000.000000	-3.813895
8500.000000	-3.806739
9000.000000	-3.794160
9500.000000	-3.793748
10000.000000	-3.782663
10500.000000	-3.770957
11000.000000	-3.769913
11500.000000	-3.768686
12000.000000	-3.760035
12500.000000	-3.756787
13000.000000	-3.748785
13500.000000	-3.749880
14000.000000	-3.740652
14500.000000	-3.742836
15000.000000	-3.737021
15500.000000	-3.735716
16000.000000	-3.737977
16500.000000	-3.729951
17000.000000	-3.730906
17500.000000	-3.724183
18000.000000	-3.727265
18500.000000	-3.721860
19000.000000	-3.721586
19500.000000	-3.712347
20000.000000	-3.717933
20500.000000	-3.712887
21000.000000	-3.711650
21500.000000	-3.708401
22000.000000	-3.707520
22500.000000	-3.712961
23000.000000	-3.702658
23500.000000	-3.694690
24000.000000	-3.704195
24500.000000	-3.698663
25000.000000	-3.698884
25500.000000	-3.696657
26000.000000	-3.700267
26500.000000	-3.694455
27000.000000	-3.691336
27500.000000	-3.692819
28000.000000	-3.692327
28500.000000	-3.691875
29000.000000	-3.692128
29500.000000	-3.697051
30000.000000	-3.683962
30500.000000	-3.690085
31000.000000	-3.686687
31500.000000	-3.690749
32000.000000	-3.685300
32500.000000	-3.679348
33000.000000	-3.690238
33500.000000	-3.687120
34000.000000	-3.680825
34500.000000	-3.685707
35000.000000	-3.683884
35500.000000	-3.679930
36000.000000	-3.681051
36500.000000	-3.674097
37000.000000	-3.681232
37500.000000	-3.673093
38000.000000	-3.672158
38500.000000	-3.678761
39000.000000	-3.672624
39500.000000	-3.676296
40000.000000	-3.674511
40500.000000	-3.668743
41000.000000	-3.673084
41500.000000	-3.674260
42000.000000	-3.674352
42500.000000	-3.672997
43000.000000	-3.669869
43500.000000	-3.670386
44000.000000	-3.673039
44500.000000	-3.666543
45000.000000	-3.671169
45500.000000	-3.668387
46000.000000	-3.668165
46500.000000	-3.666630
47000.000000	-3.664666
47500.000000	-3.662305
48000.000000	-3.664324
48500.000000	-3.666131
49000.000000	-3.664799
49500.000000	-3.662483
50000.000000	-3.666206


==> figs/data/fig_hyperparam_local/softmaxLocalAttn_H4_HDim32_attnSpan50_fp32_neg.dat <==
0.000000	-9.247992
500.000000	-5.693037
1000.000000	-5.058895
1500.000000	-4.540635
2000.000000	-4.255587
2500.000000	-4.102142
3000.000000	-4.019028
3500.000000	-3.961676
4000.000000	-3.916610
4500.000000	-3.892657
5000.000000	-3.873662
5500.000000	-3.840223
6000.000000	-3.829220
6500.000000	-3.816529
7000.000000	-3.791771
7500.000000	-3.785879
8000.000000	-3.770718
8500.000000	-3.771809
9000.000000	-3.763411
9500.000000	-3.751919
10000.000000	-3.756252
10500.000000	-3.734163
11000.000000	-3.730085
11500.000000	-3.723423
12000.000000	-3.720067
12500.000000	-3.720428
13000.000000	-3.707514
13500.000000	-3.712264
14000.000000	-3.708899
14500.000000	-3.708079
15000.000000	-3.697792
15500.000000	-3.695347
16000.000000	-3.693908
16500.000000	-3.693558
17000.000000	-3.694729
17500.000000	-3.687141
18000.000000	-3.681080
18500.000000	-3.685647
19000.000000	-3.681174
19500.000000	-3.686147
20000.000000	-3.682192
20500.000000	-3.676821
21000.000000	-3.679110
21500.000000	-3.673610
22000.000000	-3.669360
22500.000000	-3.660475
23000.000000	-3.667137
23500.000000	-3.664996
24000.000000	-3.667551
24500.000000	-3.662713
25000.000000	-3.669103
25500.000000	-3.670045
26000.000000	-3.655907
26500.000000	-3.654814
27000.000000	-3.654375
27500.000000	-3.655651
28000.000000	-3.657337
28500.000000	-3.641318
29000.000000	-3.656179
29500.000000	-3.653728
30000.000000	-3.658423
30500.000000	-3.657199
31000.000000	-3.655205
31500.000000	-3.641980
32000.000000	-3.648674
32500.000000	-3.650335
33000.000000	-3.653467
33500.000000	-3.652561
34000.000000	-3.644880
34500.000000	-3.646359
35000.000000	-3.645815
35500.000000	-3.643203
36000.000000	-3.651186
36500.000000	-3.644655
37000.000000	-3.642359
37500.000000	-3.635987
38000.000000	-3.637101
38500.000000	-3.640593
39000.000000	-3.636681
39500.000000	-3.637934
40000.000000	-3.638746
40500.000000	-3.641104
41000.000000	-3.640377
41500.000000	-3.630427
42000.000000	-3.630509
42500.000000	-3.640241
43000.000000	-3.633110
43500.000000	-3.634149
44000.000000	-3.625399
44500.000000	-3.632123
45000.000000	-3.635978
45500.000000	-3.628228
46000.000000	-3.627394
46500.000000	-3.629734
47000.000000	-3.625932
47500.000000	-3.627899
48000.000000	-3.627921
48500.000000	-3.624745
49000.000000	-3.619232
49500.000000	-3.631737
50000.000000	-3.623184


==> figs/data/fig_hyperparam_local/softmaxLocalAttn_H6_HDim32_attnSpan50_fp32_neg.dat <==
0.000000	-9.244972
500.000000	-5.698964
1000.000000	-5.045084
1500.000000	-4.534080
2000.000000	-4.238532
2500.000000	-4.069743
3000.000000	-4.002882
3500.000000	-3.943505
4000.000000	-3.903001
4500.000000	-3.870650
5000.000000	-3.850438
5500.000000	-3.835704
6000.000000	-3.809867
6500.000000	-3.794669
7000.000000	-3.782539
7500.000000	-3.771568
8000.000000	-3.762714
8500.000000	-3.760597
9000.000000	-3.745585
9500.000000	-3.731755
10000.000000	-3.740157
10500.000000	-3.733672
11000.000000	-3.715894
11500.000000	-3.725579
12000.000000	-3.710644
12500.000000	-3.704388
13000.000000	-3.702915
13500.000000	-3.703484
14000.000000	-3.691817
14500.000000	-3.703464
15000.000000	-3.685344
15500.000000	-3.700936
16000.000000	-3.694256
16500.000000	-3.677765
17000.000000	-3.670754
17500.000000	-3.680464
18000.000000	-3.678812
18500.000000	-3.689659
19000.000000	-3.672094
19500.000000	-3.669795
20000.000000	-3.666351
20500.000000	-3.672396
21000.000000	-3.669857
21500.000000	-3.670049
22000.000000	-3.670602
22500.000000	-3.662144
23000.000000	-3.648806
23500.000000	-3.659212
24000.000000	-3.655431
24500.000000	-3.659137
25000.000000	-3.646649
25500.000000	-3.652221
26000.000000	-3.658037
26500.000000	-3.665131
27000.000000	-3.659187
27500.000000	-3.643006
28000.000000	-3.647753
28500.000000	-3.654641
29000.000000	-3.652394
29500.000000	-3.636764
30000.000000	-3.648280
30500.000000	-3.639209
31000.000000	-3.640892
31500.000000	-3.637255
32000.000000	-3.647622
32500.000000	-3.628121
33000.000000	-3.642209
33500.000000	-3.626995
34000.000000	-3.635494
34500.000000	-3.645454
35000.000000	-3.632230
35500.000000	-3.642926
36000.000000	-3.635830
36500.000000	-3.632495
37000.000000	-3.657097
37500.000000	-3.623467
38000.000000	-3.651121
38500.000000	-3.638678
39000.000000	-3.623461
39500.000000	-3.639180
40000.000000	-3.633451
40500.000000	-3.630116
41000.000000	-3.633492
41500.000000	-3.627786
42000.000000	-3.615661
42500.000000	-3.619424
43000.000000	-3.628360
43500.000000	-3.636657
44000.000000	-3.640381
44500.000000	-3.626091
45000.000000	-3.624034
45500.000000	-3.623517
46000.000000	-3.634126
46500.000000	-3.632652
47000.000000	-3.627513
47500.000000	-3.614683
48000.000000	-3.622017
48500.000000	-3.611239
49000.000000	-3.600473
49500.000000	-3.612648
50000.000000	-3.626563


==> figs/data/fig_hyperparam_local_span/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan1000_blkSize32K.dat <==
0.000000	9.334886
250.000000	5.655956
500.000000	5.140810
750.000000	4.962580
1000.000000	4.863388
1250.000000	4.525621
1500.000000	3.987935
1750.000000	3.833226
2000.000000	3.678536
2250.000000	3.595988
2500.000000	3.494206
2750.000000	3.456789
3000.000000	3.358240
3250.000000	3.279921
3500.000000	3.243638
3750.000000	3.209329
4000.000000	3.209378
4250.000000	3.160053
4500.000000	3.305245
4750.000000	3.834520
5000.000000	7.170999
5250.000000	5.340291
5500.000000	5.022285
5750.000000	4.631973
6000.000000	3.800505
6250.000000	3.563990
6500.000000	3.719301
6750.000000	5.334102
7000.000000	4.654641
7250.000000	4.007863
7500.000000	4.269077
7750.000000	3.782205
8000.000000	3.599506
8250.000000	3.478389
8500.000000	3.472198
8750.000000	3.481035
9000.000000	3.620271
9250.000000	3.613361
9500.000000	3.486303
9750.000000	3.811831
10000.000000	3.758217
10250.000000	5.644175
10500.000000	3.963409
10750.000000	4.422823
11000.000000	4.894512
11250.000000	5.582546
11500.000000	5.279803
11750.000000	5.365637
12000.000000	5.861050
12250.000000	5.800496
12500.000000	5.721956
12750.000000	5.614618
13000.000000	5.704803
13250.000000	6.428611
13500.000000	6.688539
13750.000000	6.687638
14000.000000	6.675134
14250.000000	6.756637


==> figs/data/fig_hyperparam_local_span/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan10_blkSize32K.dat <==
0.000000	9.337602
250.000000	5.597673
500.000000	4.883490
750.000000	4.497900
1000.000000	4.216348
1250.000000	3.975849
1500.000000	3.636296
1750.000000	3.605121
2000.000000	3.461994
2250.000000	3.432940
2500.000000	3.357766
2750.000000	3.314230
3000.000000	3.246305
3250.000000	3.190195
3500.000000	3.174464
3750.000000	3.153025
4000.000000	3.157943
4250.000000	3.107692
4500.000000	3.065713
4750.000000	3.063905
5000.000000	3.046769
5250.000000	2.987732
5500.000000	3.023215
5750.000000	2.982535
6000.000000	2.971368
6250.000000	2.975453
6500.000000	2.928180
6750.000000	2.967118
7000.000000	2.975416
7250.000000	2.949405
7500.000000	2.896110
7750.000000	2.996831
8000.000000	2.941324
8250.000000	2.904670
8500.000000	2.912083
8750.000000	2.930826
9000.000000	2.919744
9250.000000	2.878345
9500.000000	2.908594
9750.000000	2.871548
10000.000000	2.784205
10250.000000	2.856469
10500.000000	2.854592
10750.000000	2.877994
11000.000000	2.863469
11250.000000	2.847394
11500.000000	2.827918
11750.000000	2.886161
12000.000000	2.881055
12250.000000	2.896157
12500.000000	2.801032
12750.000000	2.812867
13000.000000	2.853658
13250.000000	2.880657
13500.000000	2.852628
13750.000000	2.861589
14000.000000	2.762404


==> figs/data/fig_hyperparam_local_span/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan200_blkSize32K.dat <==
0.000000	9.335045
250.000000	5.640077
500.000000	5.094893
750.000000	4.890514
1000.000000	4.407663
1250.000000	4.091486
1500.000000	3.757733
1750.000000	3.638774
2000.000000	3.502028
2250.000000	3.469177
2500.000000	3.380467
2750.000000	3.342386
3000.000000	3.271465
3250.000000	3.203212
3500.000000	3.181328
3750.000000	3.155248
4000.000000	3.159664
4250.000000	3.106580
4500.000000	3.055682
4750.000000	3.052677
5000.000000	3.043034
5250.000000	2.976847
5500.000000	3.010739
5750.000000	2.961586
6000.000000	2.956998
6250.000000	2.960640
6500.000000	2.911219
6750.000000	2.953616
7000.000000	2.962482
7250.000000	2.953793
7500.000000	2.890373
7750.000000	2.990611
8000.000000	2.930804
8250.000000	2.892514
8500.000000	2.897452
8750.000000	2.917477
9000.000000	2.903574
9250.000000	2.865501
9500.000000	2.894956
9750.000000	2.856016
10000.000000	2.771307
10250.000000	2.846271
10500.000000	2.841584
10750.000000	2.863744
11000.000000	2.844178
11250.000000	2.832019
11500.000000	2.811368
11750.000000	2.871931
12000.000000	2.863430
12250.000000	2.882766
12500.000000	2.784450
12750.000000	2.798433
13000.000000	2.839866
13250.000000	2.864411
13500.000000	2.836395
13750.000000	2.844952
14000.000000	2.747715
14250.000000	2.803514
14500.000000	2.822978
14750.000000	2.803937
15000.000000	2.795968
15250.000000	2.849537
15500.000000	2.792642
15750.000000	2.771290
16000.000000	2.818546
16250.000000	2.795900
16500.000000	2.794720
16750.000000	2.789884
17000.000000	2.848787
17250.000000	2.760664
17500.000000	2.800123
17750.000000	2.838757
18000.000000	2.786417
18250.000000	2.742886
18500.000000	2.759203
18750.000000	2.744236
19000.000000	2.748492
19250.000000	2.748210
19500.000000	2.804870
19750.000000	2.795824
20000.000000	2.742283


==> figs/data/fig_hyperparam_local_span/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan20_blkSize32K.dat <==
0.000000	9.336617
250.000000	5.614332
500.000000	4.960171
750.000000	4.523849
1000.000000	4.206026
1250.000000	3.972940
1500.000000	3.598548
1750.000000	3.577000
2000.000000	3.435130
2250.000000	3.403720
2500.000000	3.334338
2750.000000	3.289161
3000.000000	3.216691
3250.000000	3.162587
3500.000000	3.150123
3750.000000	3.126134
4000.000000	3.136683
4250.000000	3.087335
4500.000000	3.037598
4750.000000	3.038365
5000.000000	3.023566
5250.000000	2.962719
5500.000000	2.997944
5750.000000	2.953641
6000.000000	2.949274
6250.000000	2.953756
6500.000000	2.903284
6750.000000	2.947995
7000.000000	2.956017
7250.000000	2.935314
7500.000000	2.877362
7750.000000	2.978565
8000.000000	2.922488
8250.000000	2.886400
8500.000000	2.892779
8750.000000	2.911391
9000.000000	2.897502
9250.000000	2.861219
9500.000000	2.890687
9750.000000	2.852474
10000.000000	2.766136
10250.000000	2.840239
10500.000000	2.840052
10750.000000	2.859380
11000.000000	2.841195
11250.000000	2.828748
11500.000000	2.807632
11750.000000	2.868178
12000.000000	2.863619
12250.000000	2.878750
12500.000000	2.781903
12750.000000	2.795249
13000.000000	2.836429
13250.000000	2.861767
13500.000000	2.836232
13750.000000	2.845093
14000.000000	2.746445
14250.000000	2.801599
14500.000000	2.820103
14750.000000	2.800887
15000.000000	2.808006
15250.000000	2.847351
15500.000000	2.793711
15750.000000	2.772157
16000.000000	2.819208
16250.000000	2.795914
16500.000000	2.794904
16750.000000	2.788052
17000.000000	2.848288
17250.000000	2.759886
17500.000000	2.800265
17750.000000	2.836375


==> figs/data/fig_hyperparam_local_span/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan400_blkSize32K.dat <==
0.000000	9.334949
250.000000	5.646831
500.000000	5.111964
750.000000	4.931422
1000.000000	4.681643
1250.000000	4.215365
1500.000000	3.808605
1750.000000	3.766001
2000.000000	3.535048
2250.000000	3.471951
2500.000000	3.380176
2750.000000	3.358057
3000.000000	3.275428
3250.000000	3.217636
3500.000000	3.189397
3750.000000	3.170956
4000.000000	3.171770
4250.000000	3.118294
4500.000000	3.065502
4750.000000	3.062856
5000.000000	3.048076
5250.000000	2.984733
5500.000000	3.018729
5750.000000	2.975897
6000.000000	2.969255
6250.000000	2.968448
6500.000000	2.920377
6750.000000	2.959220
7000.000000	2.970490
7250.000000	2.943590
7500.000000	2.889725
7750.000000	2.992248
8000.000000	2.934079
8250.000000	2.897085
8500.000000	2.901554
8750.000000	2.925504
9000.000000	2.907845
9250.000000	2.867411
9500.000000	2.899062
9750.000000	2.860195
10000.000000	2.771866
10250.000000	2.849875
10500.000000	2.845440
10750.000000	2.866114
11000.000000	2.849297
11250.000000	2.835414
11500.000000	2.815162
11750.000000	2.877334
12000.000000	2.868291
12250.000000	2.885044
12500.000000	2.789334
12750.000000	2.801624
13000.000000	2.843305
13250.000000	2.869918
13500.000000	2.842665
13750.000000	2.850469
14000.000000	2.757881


==> figs/data/fig_hyperparam_local_span/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan50_blkSize32K.dat <==
0.000000	9.335698
250.000000	5.627262
500.000000	5.034608
750.000000	4.579941
1000.000000	4.227132
1250.000000	4.054393
1500.000000	3.680540
1750.000000	3.595046
2000.000000	3.438785
2250.000000	3.410749
2500.000000	3.327243
2750.000000	3.270448
3000.000000	3.204166
3250.000000	3.146388
3500.000000	3.133214
3750.000000	3.110557
4000.000000	3.119885
4250.000000	3.066519
4500.000000	3.018353
4750.000000	3.020716
5000.000000	3.006570
5250.000000	2.945807
5500.000000	2.981690
5750.000000	2.938143
6000.000000	2.931563
6250.000000	2.934828
6500.000000	2.885737
6750.000000	2.930418
7000.000000	2.939354
7250.000000	2.912522
7500.000000	2.858644
7750.000000	2.961545
8000.000000	2.905997
8250.000000	2.870525
8500.000000	2.877759
8750.000000	2.897885
9000.000000	2.885419
9250.000000	2.844623
9500.000000	2.876632
9750.000000	2.838810
10000.000000	2.753435
10250.000000	2.829170
10500.000000	2.825310
10750.000000	2.848815
11000.000000	2.827872
11250.000000	2.819369
11500.000000	2.796644
11750.000000	2.858285
12000.000000	2.849770
12250.000000	2.868230
12500.000000	2.771160
12750.000000	2.784886
13000.000000	2.827186
13250.000000	2.851555
13500.000000	2.823164
13750.000000	2.830399
14000.000000	2.735887
14250.000000	2.793381
14500.000000	2.808818
14750.000000	2.793074
15000.000000	2.785907
15250.000000	2.836132
15500.000000	2.782321
15750.000000	2.760504
16000.000000	2.808521
16250.000000	2.784890
16500.000000	2.783758
16750.000000	2.776971
17000.000000	2.838914
17250.000000	2.748508
17500.000000	2.792225
17750.000000	2.826317
18000.000000	2.775745
18250.000000	2.779352


==> figs/data/fig_instability/6_5M/softmaxLocal_blkSize2048_H2_HDim32.dat <==
0.000000	9.261214
250.000000	5.678778
500.000000	4.957979
750.000000	4.541528
1000.000000	4.261608
1250.000000	4.115803
1500.000000	4.029650
1750.000000	3.968657
2000.000000	3.937679
2250.000000	3.915764
2500.000000	3.887030
2750.000000	3.859035
3000.000000	3.847063
3250.000000	3.841940
3500.000000	3.827534
3750.000000	3.811970
4000.000000	3.798921
4250.000000	3.791199
4500.000000	3.778096
4750.000000	3.788674
5000.000000	3.776635
5250.000000	3.777967
5500.000000	3.758183
5750.000000	3.766810
6000.000000	3.752013
6250.000000	3.750115
6500.000000	3.757468
6750.000000	3.749144
7000.000000	3.732853
7250.000000	3.736841
7500.000000	3.718510
7750.000000	3.738287
8000.000000	3.730813
8250.000000	3.730574
8500.000000	3.728655
8750.000000	3.708697
9000.000000	3.728534
9250.000000	3.718254
9500.000000	3.709161
9750.000000	3.711908
10000.000000	3.719599
10250.000000	3.715762
10500.000000	3.704343
10750.000000	3.710937
11000.000000	3.715400
11250.000000	3.709528
11500.000000	3.697931
11750.000000	3.695900
12000.000000	3.705620
12250.000000	3.688757
12500.000000	3.696719
12750.000000	3.709025
13000.000000	3.694645
13250.000000	3.701842
13500.000000	3.693129
13750.000000	3.696697
14000.000000	3.696306
14250.000000	3.676672
14500.000000	3.692257
14750.000000	3.699797
15000.000000	3.686603
15250.000000	3.680770
15500.000000	3.695137
15750.000000	3.685604
16000.000000	3.692253
16250.000000	3.678885
16500.000000	3.685983
16750.000000	3.682152
17000.000000	3.676263
17250.000000	3.683971
17500.000000	3.674239
17750.000000	3.676808
18000.000000	3.670591
18250.000000	3.672212
18500.000000	3.685567
18750.000000	3.679375
19000.000000	3.685037
19250.000000	3.697396
19500.000000	3.670561
19750.000000	3.663081
20000.000000	3.674809
20250.000000	3.663477
20500.000000	3.670640
20750.000000	3.676389
21000.000000	3.668496
21250.000000	3.672220
21500.000000	3.663074
21750.000000	3.676575
22000.000000	3.672693
22250.000000	3.668426
22500.000000	3.664276
22750.000000	3.668755
23000.000000	3.673257
23250.000000	3.670171
23500.000000	3.676433
23750.000000	3.656412
24000.000000	3.667571
24250.000000	3.668756
24500.000000	3.663225
24750.000000	3.667423
25000.000000	3.653818
25250.000000	3.661920
25500.000000	3.665923
25750.000000	3.675566
26000.000000	3.665222
26250.000000	3.661743
26500.000000	3.651739
26750.000000	3.668660
27000.000000	3.656634
27250.000000	3.655011
27500.000000	3.658844
27750.000000	3.662688
28000.000000	3.667846
28250.000000	3.669699
28500.000000	3.645802
28750.000000	3.659434
29000.000000	3.659972
29250.000000	3.653998
29500.000000	3.653510
29750.000000	3.649985
30000.000000	3.651773
30250.000000	3.656630
30500.000000	3.649226
30750.000000	3.662697
31000.000000	3.650389
31250.000000	3.652262
31500.000000	3.656865
31750.000000	3.655923
32000.000000	3.655275
32250.000000	3.651473
32500.000000	3.652817
32750.000000	3.665847
33000.000000	3.657064
33250.000000	3.649452
33500.000000	3.657712
33750.000000	3.647066
34000.000000	3.652045
34250.000000	3.652575
34500.000000	3.642421
34750.000000	3.653874
35000.000000	3.654716
35250.000000	3.651205
35500.000000	3.649472
35750.000000	3.652839
36000.000000	3.656509
36250.000000	3.636584
36500.000000	3.639401
36750.000000	3.658968
37000.000000	3.645415
37250.000000	3.650276
37500.000000	3.655386
37750.000000	3.642772


==> figs/data/fig_instability/6_5M/softmaxLocal_blkSize2048_H6_HDim32.dat <==
0.000000	9.244967
250.000000	5.710025
500.000000	5.094006
750.000000	4.602310
1000.000000	4.298989
1250.000000	4.103848
1500.000000	4.032026
1750.000000	3.972630
2000.000000	3.930187
2250.000000	3.890951
2500.000000	3.874111
2750.000000	3.861061
3000.000000	3.830554
3250.000000	3.812141
3500.000000	3.804555
3750.000000	3.788418
4000.000000	3.779702
4250.000000	3.780374
4500.000000	3.761793
4750.000000	3.749504
5000.000000	3.756403
5250.000000	3.746085
5500.000000	3.732830
5750.000000	3.738076
6000.000000	3.724055
6250.000000	3.717415
6500.000000	3.714537
6750.000000	3.714648
7000.000000	3.707035
7250.000000	3.716557
7500.000000	3.700412
7750.000000	3.712593
8000.000000	3.706190
8250.000000	3.691056
8500.000000	3.685095
8750.000000	3.692853
9000.000000	3.690001
9250.000000	3.703206
9500.000000	3.683055
9750.000000	3.678936
10000.000000	3.675171
10250.000000	3.680009
10500.000000	3.680749
10750.000000	3.679044
11000.000000	3.682333
11250.000000	3.670964
11500.000000	3.659670
11750.000000	3.671304
12000.000000	3.665229
12250.000000	3.670209
12500.000000	3.654107
12750.000000	3.662581
13000.000000	3.662505
13250.000000	3.671746
13500.000000	3.668283
13750.000000	3.649652
14000.000000	3.655468
14250.000000	3.658885
14500.000000	3.659895
14750.000000	3.644739
15000.000000	3.657330
15250.000000	3.646923
15500.000000	3.644032
15750.000000	3.640978
16000.000000	3.654051
16250.000000	3.633853
16500.000000	3.648676
16750.000000	3.631756
17000.000000	3.640560
17250.000000	3.646890
17500.000000	3.639441
17750.000000	3.646480
18000.000000	3.637101
18250.000000	3.636915
18500.000000	3.662817
18750.000000	3.628207
19000.000000	3.656761
19250.000000	3.645111
19500.000000	3.626995
19750.000000	3.640769
20000.000000	3.637725
20250.000000	3.633870
20500.000000	3.637086
20750.000000	3.631351
21000.000000	3.622271
21250.000000	3.621133
21500.000000	3.628767
21750.000000	3.639076
22000.000000	3.643320
22250.000000	3.630019
22500.000000	3.625211
22750.000000	3.627036
23000.000000	3.637708
23250.000000	3.635243
23500.000000	3.628627
23750.000000	3.618512
24000.000000	3.624574
24250.000000	3.615457
24500.000000	3.604661
24750.000000	3.616609
25000.000000	3.627620


==> figs/data/fig_instability/6_5M/softmaxLocal_blkSize32768_H6_HDim32.dat <==
0.000000	9.244967
500.000000	5.710025
1000.000000	5.094006
1500.000000	4.602310
2000.000000	4.298989
2500.000000	4.103848
3000.000000	4.032026
3500.000000	3.972630
4000.000000	3.930187
4500.000000	3.890951
5000.000000	3.874111
5500.000000	3.861061
6000.000000	3.830554
6500.000000	3.812141
7000.000000	3.804555
7500.000000	3.788418
8000.000000	3.779702
8500.000000	3.780374
9000.000000	3.761793
9500.000000	3.749504
10000.000000	3.756403
10500.000000	3.746085
11000.000000	3.732830
11500.000000	3.738076
12000.000000	3.724055
12500.000000	3.717415
13000.000000	3.714537
13500.000000	3.714648
14000.000000	3.707035
14500.000000	3.716557
15000.000000	3.700412
15500.000000	3.712593
16000.000000	3.706190
16500.000000	3.691056
17000.000000	3.685095
17500.000000	3.692853
18000.000000	3.690001
18500.000000	3.703206
19000.000000	3.683055
19500.000000	3.678936
20000.000000	3.675171
20500.000000	3.680009
21000.000000	3.680749
21500.000000	3.679044
22000.000000	3.682333
22500.000000	3.670964
23000.000000	3.659670
23500.000000	3.671304
24000.000000	3.665229
24500.000000	3.670209
25000.000000	3.654107
25500.000000	3.662581
26000.000000	3.662505
26500.000000	3.671746
27000.000000	3.668283
27500.000000	3.649652
28000.000000	3.655468
28500.000000	3.658885
29000.000000	3.659895
29500.000000	3.644739
30000.000000	3.657330
30500.000000	3.646923
31000.000000	3.644032
31500.000000	3.640978
32000.000000	3.654051
32500.000000	3.633853
33000.000000	3.648676
33500.000000	3.631756
34000.000000	3.640560
34500.000000	3.646890
35000.000000	3.639441
35500.000000	3.646480
36000.000000	3.637101
36500.000000	3.636915
37000.000000	3.662817
37500.000000	3.628207
38000.000000	3.656761
38500.000000	3.645111
39000.000000	3.626995
39500.000000	3.640769
40000.000000	3.637725
40500.000000	3.633870
41000.000000	3.637086
41500.000000	3.631351
42000.000000	3.622271
42500.000000	3.621133
43000.000000	3.628767
43500.000000	3.639076
44000.000000	3.643320
44500.000000	3.630019
45000.000000	3.625211
45500.000000	3.627036
46000.000000	3.637708
46500.000000	3.635243
47000.000000	3.628627
47500.000000	3.618512
48000.000000	3.624574
48500.000000	3.615457
49000.000000	3.604661
49500.000000	3.616609
50000.000000	3.627620


==> figs/data/fig_instability/6_5M/softmaxLocal_blkSize65536_H6_HDim32.dat <==
0.000000	9.242874
500.000000	5.683356
1000.000000	4.982764
1500.000000	4.646049
2000.000000	4.419056
2500.000000	4.242452
3000.000000	4.144378
3500.000000	4.084156
4000.000000	4.039318
4500.000000	4.011327
5000.000000	3.982521
5500.000000	3.964457
6000.000000	3.945390
6500.000000	3.933117
7000.000000	3.917964
7500.000000	3.908314
8000.000000	3.898714
8500.000000	3.889982
9000.000000	3.884940
9500.000000	3.875976
10000.000000	3.869456
10500.000000	3.863050
11000.000000	3.859654
11500.000000	3.855425
12000.000000	3.849085
12500.000000	3.844939
13000.000000	3.841760
13500.000000	3.836599
14000.000000	3.831589
14500.000000	3.834454
15000.000000	3.830034
15500.000000	3.825597
16000.000000	3.827492
16500.000000	3.821333
17000.000000	3.817651
17500.000000	3.815780
18000.000000	3.815332
18500.000000	3.810056
19000.000000	3.809595
19500.000000	3.805863
20000.000000	3.803774
20500.000000	3.805527
21000.000000	3.800305
21500.000000	3.799232
22000.000000	3.795101
22500.000000	3.798796
23000.000000	3.795542
23500.000000	3.796035
24000.000000	3.797456
24500.000000	3.790820
25000.000000	3.792722
25500.000000	3.790955
26000.000000	3.790001
26500.000000	3.787766
27000.000000	3.785917
27500.000000	3.786080
28000.000000	3.785275
28500.000000	3.782316
29000.000000	3.779445
29500.000000	3.779833
30000.000000	3.780238
30500.000000	3.780099
31000.000000	3.778358
31500.000000	3.777076
32000.000000	3.776914
32500.000000	3.771588
33000.000000	3.774146
33500.000000	3.772040
34000.000000	3.770021
34500.000000	3.775416
35000.000000	3.770625
35500.000000	3.768252
36000.000000	3.765739
36500.000000	3.769560
37000.000000	3.766014
37500.000000	3.764305
38000.000000	3.764209
38500.000000	3.762487
39000.000000	3.765507
39500.000000	3.763549
40000.000000	3.761971
40500.000000	3.762745
41000.000000	3.758921
41500.000000	3.760939
42000.000000	3.760126
42500.000000	3.761112
43000.000000	3.762979
43500.000000	3.756160
44000.000000	3.756723
44500.000000	3.758593
45000.000000	3.757293
45500.000000	3.757454
46000.000000	3.754428
46500.000000	3.749121
47000.000000	3.754916
47500.000000	3.755142
48000.000000	3.753178
48500.000000	3.753005
49000.000000	3.754559
49500.000000	3.753676
50000.000000	3.751788


==> figs/data/fig_instability/6_5M/softmaxLocal_blkSize8192_H2_HDim32.dat <==
0.000000	9.254284
250.000000	5.759181
500.000000	5.140367
750.000000	4.616694
1000.000000	4.262997
1250.000000	4.122032
1500.000000	4.041305
1750.000000	3.976828
2000.000000	3.935925
2250.000000	3.899604
2500.000000	3.882370
2750.000000	3.861585
3000.000000	3.842848
3250.000000	3.818645
3500.000000	3.819415
3750.000000	3.802553
4000.000000	3.789207
4250.000000	3.775977
4500.000000	3.778889
4750.000000	3.776966
5000.000000	3.763899
5250.000000	3.757338
5500.000000	3.754201
5750.000000	3.750087
6000.000000	3.741850
6250.000000	3.747792
6500.000000	3.734099
6750.000000	3.724684
7000.000000	3.729583
7250.000000	3.728686
7500.000000	3.716443
7750.000000	3.717945
8000.000000	3.707964
8250.000000	3.708448
8500.000000	3.706640
8750.000000	3.709873
9000.000000	3.700985
9250.000000	3.699457
9500.000000	3.692264
9750.000000	3.695557
10000.000000	3.693159
10250.000000	3.693750
10500.000000	3.691012
10750.000000	3.691599
11000.000000	3.684287
11250.000000	3.690430
11500.000000	3.677815
11750.000000	3.682171
12000.000000	3.680766
12250.000000	3.677420
12500.000000	3.682646
12750.000000	3.676864
13000.000000	3.676455
13250.000000	3.674599
13500.000000	3.667994
13750.000000	3.668036
14000.000000	3.669504
14250.000000	3.666880
14500.000000	3.668427
14750.000000	3.667819
15000.000000	3.664559
15250.000000	3.664460
15500.000000	3.665133
15750.000000	3.657981
16000.000000	3.668373
16250.000000	3.659668
16500.000000	3.661777
16750.000000	3.660136
17000.000000	3.659878
17250.000000	3.659234
17500.000000	3.662991
17750.000000	3.659624
18000.000000	3.657215
18250.000000	3.662779
18500.000000	3.655535
18750.000000	3.657135
19000.000000	3.657736
19250.000000	3.652617
19500.000000	3.647016
19750.000000	3.652287
20000.000000	3.652500
20250.000000	3.649649
20500.000000	3.654893
20750.000000	3.648608
21000.000000	3.647198
21250.000000	3.657538
21500.000000	3.652187
21750.000000	3.643053
22000.000000	3.645729
22250.000000	3.644081
22500.000000	3.645225
22750.000000	3.646918
23000.000000	3.643509
23250.000000	3.641012
23500.000000	3.641987
23750.000000	3.645647
24000.000000	3.645235
24250.000000	3.638695
24500.000000	3.648627
24750.000000	3.642404
25000.000000	3.642791


==> figs/data/fig_instability/6_5M/softmaxLocal_blkSize8192_H6_HDim32.dat <==
0.000000	9.264592
250.000000	5.766017
500.000000	5.176543
750.000000	4.631162
1000.000000	4.238061
1250.000000	4.067439
1500.000000	3.980265
1750.000000	3.927888
2000.000000	3.880362
2250.000000	3.849270
2500.000000	3.826925
2750.000000	3.802712
3000.000000	3.786098
3250.000000	3.768296
3500.000000	3.756239
3750.000000	3.744866
4000.000000	3.741467
4250.000000	3.735872
4500.000000	3.718140
4750.000000	3.714097
5000.000000	3.709149
5250.000000	3.703557
5500.000000	3.691985
5750.000000	3.696795
6000.000000	3.687451
6250.000000	3.679268
6500.000000	3.672127
6750.000000	3.679701
7000.000000	3.676873
7250.000000	3.668736
7500.000000	3.667824
7750.000000	3.659709
8000.000000	3.664869
8250.000000	3.657547
8500.000000	3.655693
8750.000000	3.654571
9000.000000	3.646663
9250.000000	3.647203
9500.000000	3.650379
9750.000000	3.643276
10000.000000	3.645886
10250.000000	3.640288
10500.000000	3.639671
10750.000000	3.637086
11000.000000	3.633117
11250.000000	3.638956
11500.000000	3.630991
11750.000000	3.631343
12000.000000	3.636129
12250.000000	3.629026
12500.000000	3.625159
12750.000000	3.631427
13000.000000	3.619359
13250.000000	3.622601
13500.000000	3.619345
13750.000000	3.629039
14000.000000	3.624279
14250.000000	3.621787
14500.000000	3.625045
14750.000000	3.616682
15000.000000	3.621473
15250.000000	3.618379
15500.000000	3.618695
15750.000000	3.620445
16000.000000	3.618185
16250.000000	3.619039
16500.000000	3.617526
16750.000000	3.616156
17000.000000	3.614396
17250.000000	3.614690
17500.000000	3.604720
17750.000000	3.608754
18000.000000	3.608464
18250.000000	3.612032
18500.000000	3.608783
18750.000000	3.617298
19000.000000	3.610571
19250.000000	3.607316
19500.000000	3.602981
19750.000000	3.607278
20000.000000	3.602512
20250.000000	3.607578
20500.000000	3.600903
20750.000000	3.609861
21000.000000	3.599444
21250.000000	3.605636
21500.000000	3.606528
21750.000000	3.610745
22000.000000	3.601151
22250.000000	3.602816
22500.000000	3.595785
22750.000000	3.596974
23000.000000	3.600038
23250.000000	3.597531
23500.000000	3.595658
23750.000000	3.599302
24000.000000	3.600430
24250.000000	3.597323
24500.000000	3.595054
24750.000000	3.600592
25000.000000	3.592526


==> figs/data/fig_instability/6_5M/softmax_blkSize2048_H2_HDim32.dat <==
0.000000	9.261549
250.000000	5.729311
500.000000	5.150485
750.000000	4.855110
1000.000000	4.589381
1250.000000	4.324782
1500.000000	4.175759
1750.000000	4.090126
2000.000000	4.036998
2250.000000	4.011355
2500.000000	3.981954
2750.000000	3.944240
3000.000000	3.926985
3250.000000	3.920396
3500.000000	3.906832
3750.000000	3.882932
4000.000000	3.871871
4250.000000	3.857505
4500.000000	3.845809
4750.000000	3.849896
5000.000000	3.843767
5250.000000	3.840607
5500.000000	3.816046
5750.000000	3.825035
6000.000000	3.812082
6250.000000	3.810952
6500.000000	3.818169
6750.000000	3.811184
7000.000000	3.799390
7250.000000	3.820614
7500.000000	3.862787
7750.000000	3.880327
8000.000000	3.873559
8250.000000	3.857677
8500.000000	3.848302
8750.000000	3.822541
9000.000000	3.889939
9250.000000	4.191782
9500.000000	4.199037
9750.000000	4.217178
10000.000000	4.213167
10250.000000	4.297757
10500.000000	4.776256
10750.000000	5.417037
11000.000000	4.750438
11250.000000	4.893561
11500.000000	4.865307
11750.000000	4.932907
12000.000000	6.878195
12250.000000	5.279343
12500.000000	5.069470
12750.000000	6.425306
13000.000000	5.639237
13250.000000	5.423954
13500.000000	5.811164
13750.000000	6.850194
14000.000000	6.884539
14250.000000	6.851400
14500.000000	6.828590


==> figs/data/fig_instability/6_5M/softmax_blkSize2048_H6_HDim32.dat <==
0.000000	9.246420
250.000000	5.732161
500.000000	5.142708
750.000000	4.791368
1000.000000	4.525705
1250.000000	4.278191
1500.000000	4.148850
1750.000000	4.066972
2000.000000	4.045605
2250.000000	4.156224
2500.000000	4.187204
2750.000000	4.146572
3000.000000	4.110954
3250.000000	4.127865
3500.000000	4.188284
3750.000000	5.127963
3775.000000	7.017107
3800.000000	6.499392
3825.000000	6.465327
3850.000000	6.608553
3875.000000	6.571389
3900.000000	6.188440


==> figs/data/fig_instability/6_5M/softmax_blkSize512_H2_HDim32.dat <==
0.000000	9.242863
250.000000	5.683230
500.000000	4.981096
750.000000	4.634040
1000.000000	4.406580
1250.000000	4.245216
1500.000000	4.144650
1750.000000	4.084818
2000.000000	4.042146
2250.000000	4.007041
2500.000000	3.985515
2750.000000	3.967526
3000.000000	3.942363
3250.000000	3.928795
3500.000000	3.919954
3750.000000	3.900073
4000.000000	3.901111
4250.000000	3.884996
4500.000000	3.880948
4750.000000	3.872102
5000.000000	3.866796
5250.000000	3.867055
5500.000000	3.856962
5750.000000	3.850445
6000.000000	3.851573
6250.000000	3.848253
6500.000000	3.842792
6750.000000	3.839557
7000.000000	3.834319
7250.000000	3.833469
7500.000000	3.829268
7750.000000	3.823532
8000.000000	3.820491
8250.000000	3.817211
8500.000000	3.826648
8750.000000	3.816955
9000.000000	3.813527
9250.000000	3.812576
9500.000000	3.810128
9750.000000	3.808632
10000.000000	3.802645
10250.000000	3.800461
10500.000000	3.799748
10750.000000	3.795151
11000.000000	3.800386
11250.000000	3.798841
11500.000000	3.793771
11750.000000	3.801527
12000.000000	3.796137
12250.000000	3.787553
12500.000000	3.788104
12750.000000	3.785111
13000.000000	3.790906
13250.000000	3.790080
13500.000000	3.783230
13750.000000	3.784263
14000.000000	3.781690
14250.000000	3.784053
14500.000000	3.784825
14750.000000	3.782373
15000.000000	3.780946
15250.000000	3.781289
15500.000000	3.774415
15750.000000	3.780188
16000.000000	3.777289
16250.000000	3.786642
16500.000000	3.773960
16750.000000	3.783022
17000.000000	3.780185
17250.000000	3.774086
17500.000000	3.770905
17750.000000	3.771077
18000.000000	3.768281
18250.000000	3.772607
18500.000000	3.768426
18750.000000	3.761816
19000.000000	3.764008
19250.000000	3.764560
19500.000000	3.764513
19750.000000	3.763709
20000.000000	3.763924
20250.000000	3.765568
20500.000000	3.761246
20750.000000	3.758503
21000.000000	3.761142
21250.000000	3.765705
21500.000000	3.761582
21750.000000	3.762081
22000.000000	3.759234
22250.000000	3.761396
22500.000000	3.760752
22750.000000	3.763078
23000.000000	3.751232
23250.000000	3.763273
23500.000000	3.756532
23750.000000	3.755729
24000.000000	3.752609
24250.000000	3.755263
24500.000000	3.755563
24750.000000	3.751673
25000.000000	3.751894
25250.000000	3.752958
25500.000000	3.747852
25750.000000	3.756778
26000.000000	3.753276
26250.000000	3.741429
26500.000000	3.754152
26750.000000	3.752143
27000.000000	3.749575
27250.000000	3.752006
27500.000000	3.750193
27750.000000	3.744568
28000.000000	3.749593
28250.000000	3.749292
28500.000000	3.749768
28750.000000	3.749746
29000.000000	3.748694
29250.000000	3.748030
29500.000000	3.747669
29750.000000	3.744030
30000.000000	3.743491
30250.000000	3.743575
30500.000000	3.742249
30750.000000	3.747609
31000.000000	3.744398
31250.000000	3.739267
31500.000000	3.745422
31750.000000	3.738241
32000.000000	3.747099
32250.000000	3.750139
32500.000000	3.741846
32750.000000	3.750494
33000.000000	3.737574
33250.000000	3.751500
33500.000000	3.749436
33750.000000	3.747810
34000.000000	3.741566
34250.000000	3.747114
34500.000000	3.739440
34750.000000	3.740757
35000.000000	3.741274
35250.000000	3.744200
35500.000000	3.739769
35750.000000	3.751347
36000.000000	3.742889
36250.000000	3.746038



==> figs/data/fig_instability/6_5M/softmax_blkSize512_H6_HDim32.dat <==
0.000000	9.246467
250.000000	5.684546
500.000000	4.970173
750.000000	4.621788
1000.000000	4.377573
1250.000000	4.196161
1500.000000	4.097191
1750.000000	4.042800
2000.000000	4.004453
2250.000000	3.972490
2500.000000	3.949185
2750.000000	3.924514
3000.000000	3.913306
3250.000000	3.894943
3500.000000	3.884139
3750.000000	3.870420
4000.000000	3.863750
4250.000000	3.857768
4500.000000	3.843882
4750.000000	3.840836
5000.000000	3.839065
5250.000000	3.830763
5500.000000	3.823196
5750.000000	3.822580
6000.000000	3.813862
6250.000000	3.813141
6500.000000	3.812321
6750.000000	3.804357
7000.000000	3.799743
7250.000000	3.799347
7500.000000	3.796250
7750.000000	3.792943
8000.000000	3.792425
8250.000000	3.788484
8500.000000	3.785711
8750.000000	3.782241
9000.000000	3.781045
9250.000000	3.777701
9500.000000	3.773329
9750.000000	3.772156
10000.000000	3.768543
10250.000000	3.770312
10500.000000	3.765227
10750.000000	3.765766
11000.000000	3.763954
11250.000000	3.765990
11500.000000	3.764271
11750.000000	3.763690
12000.000000	3.762616
12250.000000	3.759057
12500.000000	3.757558
12750.000000	3.757569
13000.000000	3.754405
13250.000000	3.750970
13500.000000	3.751791
13750.000000	3.748897
14000.000000	3.747631
14250.000000	3.750822
14500.000000	3.745856
14750.000000	3.743861
15000.000000	3.744120
15250.000000	3.742724
15500.000000	3.743859
15750.000000	3.741509
16000.000000	3.740289
16250.000000	3.740366
16500.000000	3.738008
16750.000000	3.738678
17000.000000	3.742691
17250.000000	3.737644
17500.000000	3.737236
17750.000000	3.735991
18000.000000	3.736609
18250.000000	3.734903
18500.000000	3.732723
18750.000000	3.732687
19000.000000	3.729985
19250.000000	3.732863
19500.000000	3.729852
19750.000000	3.730239
20000.000000	3.729647
20250.000000	3.729016
20500.000000	3.725340
20750.000000	3.727266
21000.000000	3.726774
21250.000000	3.725044
21500.000000	3.729369
21750.000000	3.725698
22000.000000	3.721627
22250.000000	3.723323
22500.000000	3.723084
22750.000000	3.720953
23000.000000	3.722724
23250.000000	3.715973
23500.000000	3.722038
23750.000000	3.720953
24000.000000	3.721696
24250.000000	3.717176
24500.000000	3.720729
24750.000000	3.719517
25000.000000	3.716640


==> figs/data/fig_instability/6_5M/softmax_blkSize8192_H6_HDim32.dat <==
0.000000	9.261109
250.000000	5.791455
500.000000	5.254542
750.000000	5.026777
1000.000000	4.826084
1250.000000	4.582812
1500.000000	4.364530
1750.000000	4.575190
2000.000000	4.389426
2250.000000	4.305595
2500.000000	4.353760
2750.000000	4.400494
3000.000000	4.618787


==> figs/data/fig_instability/softmaxLocalAttn_L12_H12_G11_HDim64_attnSpan100_blkSize2048.dat <==
0 9.3623
250 5.4674
500 4.9532
750 4.439
1000 3.9685
1250 3.7349
1500 3.5808
1750 3.4833
2000 3.399
2250 3.3412
2500 3.2785
2750 3.2256
3000 3.194
3250 3.1566
3500 3.1436
3750 3.1139
4000 3.0996
4250 3.0785
4500 3.0613
4750 3.0399
5000 3.0312
5250 3.0275
5500 2.9942
5750 2.9921
6000 2.9792
6250 2.9708
6500 2.9582
6750 2.9639
7000 2.9573
7250 2.9414
7500 2.9371
7750 2.927
8000 2.9351
8250 2.9241
8500 2.9247
8750 2.9176
9000 2.902
9250 2.9066
9500 2.8928
9750 2.9026
10000 2.8951
10250 2.8875
10500 2.8778
10750 2.8774
11000 2.8852
11250 2.8635
11500 2.8538
11750 2.8671
12000 2.8674
12250 2.8528
12500 2.8569
12750 2.8542
13000 2.8532
13250 2.856
13500 2.8526
13750 2.844
14000 2.8478
14250 2.8477
14500 2.8471
14750 2.8373
15000 2.8306
15250 2.8368
15500 2.8294
15750 2.8253
16000 2.83
16250 2.8197
16500 2.8267
16750 2.8315
17000 2.8129
17250 2.8215
17500 2.8207
17750 2.8233
18000 2.8078
18250 2.8056
18500 2.7914
18750 2.811
19000 2.8172
19250 2.7969
19500 2.806
19750 2.8006
20000 2.8097


==> figs/data/fig_instability/softmaxLocalAttn_L12_H12_G11_HDim64_attnSpan100_blkSize32768.dat <==
0 9.3549
250 5.6042
500 5.1367
750 4.9269
1000 4.56
1250 4.2551
1500 3.8927
1750 3.6127
2000 3.5652
2250 3.4807
2500 3.4155
2750 3.2663
3000 3.3101
3250 3.2229
3500 3.2464
3750 3.2072
4000 3.1841
4250 3.1294
4500 3.0948
4750 3.0946
5000 3.0834
5250 3.0928
5500 3.0517
5750 3.0054
6000 3.0129
6250 3.0011
6500 2.9484
6750 2.9849
7000 2.9769
7250 2.9616
7500 2.986
7750 2.913
8000 2.9529
8250 2.9643
8500 2.9403
8750 2.8823
9000 2.9929
9250 2.9334
9500 2.8966
9750 2.9033
10000 2.9237
10250 2.9126
10500 2.8713
10750 2.906
11000 2.8663
11250 2.7829
11500 2.8569
11750 2.8554
12000 2.8754
12250 2.8559
12500 2.8454
12750 2.8282
13000 2.8889
13250 2.8805
13500 2.8986
13750 2.8006
14000 2.8176
14250 2.8566
14500 2.8848
14750 2.8574
15000 2.8649
15250 2.7692
15500 2.8252
15750 2.8437


==> figs/data/fig_instability/softmaxLocalAttn_L12_H12_G11_HDim64_attnSpan100_blkSize8192.dat <==
0 9.2695
250 5.521
500 5.0398
750 4.5392
1000 4.1045
1250 3.7672
1500 3.6029
1750 3.5017
2000 3.4425
2250 3.3305
2500 3.2783
2750 3.2407
3000 3.1923
3250 3.1631
3500 3.1267
3750 3.107
4000 3.0711
4250 3.0552
4500 3.0463
4750 3.0472
5000 3.02
5250 3.0101
5500 2.9864
5750 2.9829
6000 2.9844
6250 2.9824
6500 2.9586
6750 2.9554
7000 2.9556
7250 2.9453
7500 2.928
7750 2.9236
8000 2.917
8250 2.8965
8500 2.9065
8750 2.868
9000 2.8884
9250 2.8834
9500 2.8955
9750 2.8972
10000 2.8909
10250 2.8624
10500 2.8736
10750 2.8701
11000 2.8647
11250 2.8602
11500 2.8665
11750 2.8601
12000 2.8551
12250 2.8414
12500 2.8381
12750 2.844
13000 2.8257
13250 2.8373
13500 2.8333
13750 2.807
14000 2.8231
14250 2.8231
14500 2.8403
14750 2.82
15000 2.8259
15250 2.8331
15500 2.8189
15750 2.8069
16000 2.8172
16250 2.8031
16500 2.8084
16750 2.8072
17000 2.8224
17250 2.7805
17500 2.8073
17750 2.7717
18000 2.803
18250 2.7985
18500 2.8063
18750 2.7845
19000 2.7941
19250 2.7596
19500 2.7824
19750 2.7701
20000 2.7817
20250 2.7725
20500 2.7922
20750 2.7691
21000 2.7709
21250 2.7874
21500 2.7805
21750 2.7777
22000 2.7814
22250 2.7844
22500 2.774
22750 2.7744
23000 2.7725
23250 2.7759
23500 2.7831
23750 2.7759
24000 2.7669
24250 2.7785
24500 2.7487
24750 2.7774
25000 2.7653
25250 2.7559
25500 2.7652
25750 2.7621
26000 2.7587
26250 2.7643


==> figs/data/fig_instability/softmaxLocalAttn_L12_H12_HDim64_attnSpan100_blkSize2048.dat <==
0.000000	9.369489
500.000000	4.944242
1000.000000	3.871632
1500.000000	3.520326
2000.000000	3.368325
2500.000000	3.237303
3000.000000	3.164150
3500.000000	3.102562
4000.000000	3.065299
4500.000000	3.032256
5000.000000	3.001688
5500.000000	2.980069
6000.000000	2.969773
6500.000000	2.946490
7000.000000	2.934370
7500.000000	2.920231
8000.000000	2.902303
8500.000000	2.899229
9000.000000	2.889657
9500.000000	2.883654
10000.000000	2.874123
10500.000000	2.865767
11000.000000	2.863856
11500.000000	2.858030
12000.000000	2.844789
12500.000000	2.844839
13000.000000	2.835019
13500.000000	2.824536
14000.000000	2.823241
14500.000000	2.828159
15000.000000	2.816003
15500.000000	2.811760
16000.000000	2.818893
16500.000000	2.806233
17000.000000	2.805759
17500.000000	2.797823
18000.000000	2.795917
18500.000000	2.795641
19000.000000	2.782427
19500.000000	2.789356
20000.000000	2.787381
20500.000000	2.782631
21000.000000	2.786255
21500.000000	2.776946
22000.000000	2.777153
22500.000000	2.773354
23000.000000	2.777602
23500.000000	2.769129
24000.000000	2.764405
24500.000000	2.772081
25000.000000	2.775541
25500.000000	2.760116
26000.000000	2.772144
26500.000000	2.757565
27000.000000	2.767261
27500.000000	2.759913
28000.000000	2.750173


==> figs/data/fig_instability/softmaxLocalAttn_L12_H12_HDim64_attnSpan100_blkSize32768.dat <==
0.000000	9.335279
250.000000	5.591044
500.000000	5.105196
750.000000	4.814826
1000.000000	4.329814
1250.000000	4.057515
1500.000000	3.710619
1750.000000	3.522080
2000.000000	3.455392
2250.000000	3.345303
2500.000000	3.282853
2750.000000	3.276938
3000.000000	3.193333
3250.000000	3.150591
3500.000000	3.154759
3750.000000	3.077547
4000.000000	3.086749
4250.000000	3.070575
4500.000000	3.038641
4750.000000	3.022615
5000.000000	3.058631
5250.000000	2.954446
5500.000000	2.992414
5750.000000	2.918027
6000.000000	3.002126
6250.000000	2.941854
6500.000000	2.935846
6750.000000	2.947982
7000.000000	2.910657
7250.000000	2.918397
7500.000000	2.905343
7750.000000	2.890963
8000.000000	2.882699
8250.000000	2.892636
8500.000000	2.918711
8750.000000	2.893235
9000.000000	2.874356
9250.000000	2.850739
9500.000000	2.861582
9750.000000	2.874870
10000.000000	2.863558
10250.000000	2.845093
10500.000000	2.832009
10750.000000	2.838995
11000.000000	2.832932
11250.000000	2.821679
11500.000000	2.818209
11750.000000	2.842390
12000.000000	2.839771
12250.000000	2.835225
12500.000000	2.816291
12750.000000	2.809376
13000.000000	2.812663
13250.000000	2.799827
13500.000000	2.807039
13750.000000	2.767620
14000.000000	2.785419
14250.000000	2.780138
14500.000000	2.811588
14750.000000	2.771181
15000.000000	2.788583
15250.000000	2.790393
15500.000000	2.817159
15750.000000	2.797318
16000.000000	2.810817
16250.000000	2.771159
16500.000000	2.811996
16750.000000	2.793673
17000.000000	2.774137
17250.000000	2.766932
17500.000000	2.793964
17750.000000	2.806525
18000.000000	2.765901
18250.000000	2.792466
18500.000000	2.733167
18750.000000	2.718945
19000.000000	2.746743
19250.000000	2.733588
19500.000000	2.748967
19750.000000	2.787513
20000.000000	2.741031
20250.000000	2.733700
20500.000000	2.761646
20750.000000	2.746395
21000.000000	2.753555
21250.000000	2.779597
21500.000000	2.737165
21750.000000	2.729140
22000.000000	2.771033
22250.000000	2.720012
22500.000000	2.745246
22750.000000	2.750345
23000.000000	2.739346
23250.000000	2.733526
23500.000000	2.716517
23750.000000	2.694263
24000.000000	2.733783
24250.000000	2.677293
24500.000000	2.773438
24750.000000	2.726827
25000.000000	2.727351


==> figs/data/fig_instability/softmaxLocalAttn_L12_H12_HDim64_attnSpan100_blkSize8192.dat <==
0.000000	9.285872
500.000000	5.014815
1000.000000	4.054582
1500.000000	3.567918
2000.000000	3.373912
2500.000000	3.251822
3000.000000	3.148896
3500.000000	3.097484
4000.000000	3.039120
4500.000000	3.005218
5000.000000	2.985565
5500.000000	2.967550
6000.000000	2.939923
6500.000000	2.939714
7000.000000	2.902162
7500.000000	2.898329
8000.000000	2.883550
8500.000000	2.887753
9000.000000	2.866400
9500.000000	2.846716
10000.000000	2.834335
10500.000000	2.844662
11000.000000	2.829835
11500.000000	2.826643
12000.000000	2.816979
12500.000000	2.823091
13000.000000	2.795649
13500.000000	2.806968
14000.000000	2.791945
14500.000000	2.784910
15000.000000	2.799991
15500.000000	2.791022
16000.000000	2.780667
16500.000000	2.765677
17000.000000	2.788914
17500.000000	2.758880
18000.000000	2.761044
18500.000000	2.771738
19000.000000	2.776482
19500.000000	2.756224
20000.000000	2.753158
20500.000000	2.756355
21000.000000	2.738780
21500.000000	2.736044
22000.000000	2.757625
22500.000000	2.742742
23000.000000	2.736690
23500.000000	2.727952
24000.000000	2.725739
24500.000000	2.740685
25000.000000	2.738781
25500.000000	2.729981
26000.000000	2.737996
26500.000000	2.715706
27000.000000	2.724677
27500.000000	2.729090
28000.000000	2.740565
28500.000000	2.744236
29000.000000	2.720280
29500.000000	2.724574
30000.000000	2.706576
30500.000000	2.714327
31000.000000	2.724382
31500.000000	2.716887
32000.000000	2.721438
32500.000000	2.709186
33000.000000	2.710956
33500.000000	2.726869
34000.000000	2.711643
34500.000000	2.721009
35000.000000	2.698242
35500.000000	2.716519
36000.000000	2.713532
36500.000000	2.711707
37000.000000	2.695780
37500.000000	2.699441
38000.000000	2.702818
38500.000000	2.705986
39000.000000	2.697647
39500.000000	2.703480
40000.000000	2.688989
40500.000000	2.691907
41000.000000	2.698007
41500.000000	2.681046
42000.000000	2.715957
42500.000000	2.694642
43000.000000	2.688937
43500.000000	2.701915
44000.000000	2.691318
44500.000000	2.689416
45000.000000	2.674084
45500.000000	2.684379
46000.000000	2.689678
46500.000000	2.692999
47000.000000	2.694262
47500.000000	2.682246
48000.000000	2.681887
48500.000000	2.655473
49000.000000	2.679044
49500.000000	2.682259
50000.000000	2.672791
50500.000000	2.674045
51000.000000	2.669141


==> figs/data/fig_instability/softmax_L12_H12_HDim128_blkSize2048.dat <==
0.000000	9.373609
250.000000	5.545026
500.000000	5.045098
750.000000	4.683093
1000.000000	4.247959
1250.000000	3.895368
1500.000000	3.681091
1750.000000	3.559505
2000.000000	3.462665
2250.000000	3.393002
2500.000000	3.301689
2750.000000	3.281610
3000.000000	3.245924
3250.000000	3.197702
3500.000000	3.185847
3750.000000	3.150758
4000.000000	3.142855
4250.000000	3.131742
4500.000000	3.132386
4750.000000	3.130400
5000.000000	3.117774
5250.000000	3.098561
5500.000000	3.107058
5750.000000	3.108239
6000.000000	5.595829
6250.000000	4.569689
6500.000000	4.140063
6750.000000	4.302191
7000.000000	5.300284
7250.000000	4.932868
7500.000000	4.493715
7750.000000	4.446099
8000.000000	4.964016
8250.000000	5.844254
8500.000000	5.009205
8750.000000	4.722557
9000.000000	4.882186
9250.000000	4.842265
9500.000000	4.669219
9750.000000	4.414277
10000.000000	3.966254
10250.000000	3.964983
10500.000000	3.753918
10750.000000	3.670808
11000.000000	3.640556
11250.000000	3.671746
11500.000000	3.676320
11750.000000	3.646270
12000.000000	3.560619
12250.000000	3.501202
12500.000000	3.497308
12750.000000	3.438358
13000.000000	3.426437
13250.000000	3.399478
13500.000000	3.377883
13750.000000	3.371343
14000.000000	3.359313
14250.000000	3.347034
14500.000000	3.376689
14750.000000	3.375364
15000.000000	3.304392
15250.000000	3.293554
15500.000000	3.295297
15750.000000	3.350994
16000.000000	3.380388
16250.000000	3.503173
16500.000000	3.565703
16750.000000	3.707446
17000.000000	3.857185
17250.000000	3.676674
17500.000000	3.544615
17750.000000	3.548923
18000.000000	3.470409
18250.000000	3.473921
18500.000000	3.477593
18750.000000	3.365031
19000.000000	3.324889
19250.000000	3.345900
19500.000000	3.306374
19750.000000	3.294111
20000.000000	3.340035
20250.000000	3.270703
20500.000000	3.262102
20750.000000	3.250657
21000.000000	3.347774
21250.000000	3.303926
21500.000000	3.452589


==> figs/data/fig_instability/softmax_L12_H12_HDim128_blkSize2048_fp32.dat <==
0.000000	9.373567
250.000000	5.547786
500.000000	5.044873
750.000000	4.672749
1000.000000	4.249871
1250.000000	3.901206
1500.000000	3.678215
1750.000000	3.570961
2000.000000	3.477633
2250.000000	3.364911
2500.000000	3.324847
2750.000000	3.264331
3000.000000	3.222919
3250.000000	3.183513
3500.000000	3.170028
3750.000000	3.129234
4000.000000	3.114950
4250.000000	3.104061
4500.000000	3.094010
4750.000000	3.072182
5000.000000	3.053413
5250.000000	3.061904
5500.000000	3.049688
5750.000000	3.024839
6000.000000	2.999539
6250.000000	3.005967
6500.000000	2.990829
6750.000000	2.988534
7000.000000	2.987843
7250.000000	2.974678
7500.000000	2.962338
7750.000000	2.958700
8000.000000	2.968262
8250.000000	2.965889
8500.000000	2.935574
8750.000000	2.953353
9000.000000	2.949478
9250.000000	2.936984
9500.000000	2.924908
9750.000000	2.913408
10000.000000	2.924071
10250.000000	2.930548
10500.000000	2.920292
10750.000000	2.908771
11000.000000	2.905025
11250.000000	2.912552
11500.000000	2.891351
11750.000000	2.898837
12000.000000	2.886422
12250.000000	2.887100
12500.000000	2.884226
12750.000000	2.880393
13000.000000	2.877028
13250.000000	2.883819
13500.000000	2.871472
13750.000000	2.868378
14000.000000	2.868187
14250.000000	2.869998
14500.000000	2.864358
14750.000000	2.878170
15000.000000	2.850635
15250.000000	2.859323
15500.000000	2.863240
15750.000000	2.848826
16000.000000	2.858792
16250.000000	2.850843
16500.000000	2.842255
16750.000000	2.851294
17000.000000	2.853457
17250.000000	2.856986
17500.000000	2.847054
17750.000000	2.840484
18000.000000	2.847802
18250.000000	2.841280
18500.000000	2.833451
18750.000000	2.820202
19000.000000	2.838566
19250.000000	2.832017
19500.000000	2.835668
19750.000000	2.839771
20000.000000	2.831874
20250.000000	2.828005
20500.000000	2.829179
20750.000000	2.819091
21000.000000	2.824350
21250.000000	2.809097
21500.000000	2.811898
21750.000000	2.809341
22000.000000	2.835342
22250.000000	2.821030
22500.000000	2.827351
22750.000000	2.816739
23000.000000	2.804688
23250.000000	2.810318
23500.000000	2.817567
23750.000000	2.812262
24000.000000	2.814937
24250.000000	2.809132


==> figs/data/fig_instability/softmax_L12_H12_HDim256_blkSize2048.dat <==
0.000000	9.418736
250.000000	5.658759
500.000000	5.159311
750.000000	4.829429
1000.000000	4.425370
1250.000000	4.026741
1500.000000	3.807451
1750.000000	3.773330
2000.000000	3.607115
2250.000000	3.499928
2500.000000	3.427106
2750.000000	3.371262
3000.000000	3.327693
3250.000000	3.305675
3500.000000	3.264553
3750.000000	3.240969
4000.000000	3.213433
4250.000000	3.199985
4500.000000	3.174225
4750.000000	3.162644
5000.000000	3.151767
5250.000000	3.143429
5500.000000	3.125894
5750.000000	3.117617
6000.000000	3.107467
6250.000000	3.090474
6500.000000	3.089315
6750.000000	3.077778
7000.000000	3.064743
7250.000000	3.055989
7500.000000	3.061758
7750.000000	3.046438
8000.000000	3.043936
8250.000000	3.025839
8500.000000	3.025929
8750.000000	3.016581
9000.000000	3.017070
9250.000000	3.002203
9500.000000	3.019326
9750.000000	3.015906
10000.000000	2.997041
10250.000000	2.987521
10500.000000	2.989750
10750.000000	2.999297
11000.000000	2.986512
11250.000000	2.978659
11500.000000	2.986312
11750.000000	2.971349
12000.000000	2.972608
12250.000000	2.977166
12500.000000	2.972537
12750.000000	2.964501
13000.000000	2.958621
13250.000000	2.965350
13500.000000	2.953370
13750.000000	2.956641
14000.000000	2.946909
14250.000000	2.947475
14500.000000	2.956852
14750.000000	2.939298
15000.000000	2.939723
15250.000000	2.931299
15500.000000	2.935313
15750.000000	2.940704
16000.000000	2.930537
16250.000000	2.927807
16500.000000	2.923632
16750.000000	2.927938
17000.000000	2.926471


==> figs/data/fig_instability/softmax_L12_H12_HDim384_blkSize2048.dat <==
0.000000	9.404786
250.000000	5.700172
500.000000	5.192766
750.000000	4.875939
1000.000000	4.506591
1250.000000	4.112650
1500.000000	3.896710
1750.000000	3.750612
2000.000000	3.617372
2250.000000	3.531829
2500.000000	3.454506
2750.000000	3.400576
3000.000000	3.350709
3250.000000	3.318168
3500.000000	3.297297
3750.000000	3.262201
4000.000000	3.229535
4250.000000	3.203886
4500.000000	3.181153
4750.000000	3.178097
5000.000000	3.165410
5250.000000	3.151103
5500.000000	3.143821
5750.000000	3.129337
6000.000000	3.109639
6250.000000	3.093346
6500.000000	3.096189
6750.000000	3.093892
7000.000000	3.083152
7250.000000	3.055178
7500.000000	3.056927
7750.000000	3.033237
8000.000000	3.036042
8250.000000	3.038535
8500.000000	3.023557
8750.000000	3.031764
9000.000000	3.008460
9250.000000	2.987386
9500.000000	2.991896
9750.000000	2.988408
10000.000000	2.999601
10250.000000	2.998787
10500.000000	2.978559
10750.000000	2.967984
11000.000000	2.969689
11250.000000	2.976126
11500.000000	2.963508
11750.000000	2.959629
12000.000000	2.958285
12250.000000	2.957768
12500.000000	2.950790
12750.000000	2.943013
13000.000000	2.948551
13250.000000	2.940642
13500.000000	2.925849
13750.000000	2.923525
14000.000000	2.929796
14250.000000	2.925131
14500.000000	2.920438
14750.000000	2.922295
15000.000000	2.913090
15250.000000	2.916120
15500.000000	2.908335
15750.000000	2.906463
16000.000000	2.908282
16250.000000	2.908611
16500.000000	2.903239
16750.000000	2.913144
17000.000000	2.897587
17250.000000	2.896564
17500.000000	2.871917
17750.000000	2.898627
18000.000000	2.893615
18250.000000	2.878021
18500.000000	2.886108
18750.000000	2.884548
19000.000000	2.867999
19250.000000	2.886076
19500.000000	2.872800
19750.000000	2.859902
20000.000000	2.872924


==> figs/data/fig_instability/softmax_L12_H12_HDim64_blkSize128.dat <==
0.000000	9.393208
500.000000	4.653442
1000.000000	3.965196
1500.000000	3.665848
2000.000000	3.516662
2500.000000	3.402037
3000.000000	3.327259
3500.000000	3.278852
4000.000000	3.242864
4500.000000	3.211106
5000.000000	3.190312
5500.000000	3.170671
6000.000000	3.153794
6500.000000	3.135990
7000.000000	3.125244
7500.000000	3.116376
8000.000000	3.108821
8500.000000	3.098261
9000.000000	3.087626
9500.000000	3.081228
10000.000000	3.074184
10500.000000	3.070269
11000.000000	3.058996
11500.000000	3.058227
12000.000000	3.053020
12500.000000	3.047799
13000.000000	3.041508
13500.000000	3.039306
14000.000000	3.034657
14500.000000	3.031989
15000.000000	3.029760
15500.000000	3.027926
16000.000000	3.022864


==> figs/data/fig_instability/softmax_L12_H12_HDim64_blkSize2048.dat <==
0.000000	9.379596
500.000000	4.986923
1000.000000	4.134614
1500.000000	3.622946
2000.000000	3.433956
2500.000000	3.289026
3000.000000	3.206266
3500.000000	3.140159
4000.000000	3.105059
4500.000000	3.068620
5000.000000	3.042512
5500.000000	3.042391
6000.000000	3.184271
6500.000000	5.541704
7000.000000	5.380370
7500.000000	5.613833
8000.000000	5.775737
8500.000000	5.644335
9000.000000	6.200975
9500.000000	5.625970
10000.000000	5.439325
10500.000000	4.965561
11000.000000	4.899598
11500.000000	5.277468
12000.000000	5.444264
12500.000000	5.594420
13000.000000	5.475019
13500.000000	5.502207
14000.000000	6.228203
14500.000000	5.328433
15000.000000	5.192389
15500.000000	5.250416
16000.000000	5.255009


==> figs/data/fig_instability/softmax_L12_H12_HDim64_blkSize2048_fp32.dat <==
0	7.4335905
250	6.612179333333334
500	5.016070333333334
750	4.568187
1000	4.1863443333333334
1250	3.872025333333333
1500	3.661459333333333
1750	3.529716666666667
2000	3.4328923333333337
2250	3.358425
2500	3.298796333333333
2750	3.2501143333333338
3000	3.2124349999999997
3250	3.1788483333333333
3500	3.1494509999999996
3750	3.125335666666667
4000	3.103944333333333
4250	3.085246
4500	3.069180333333333
4750	3.054407
5000	3.0393966666666667
5250	3.0233453333333333
5500	3.0111426666666667
5750	2.999655
6000	2.991832666666667
6250	2.982949666666667
6500	2.976952333333333
6750	2.968166333333333
7000	2.9616876666666667
7250	2.954973666666667
7500	2.947080666666667
7750	2.9396013333333335
8000	2.929574333333333
8250	2.923629333333333
8500	2.9175733333333334
8750	2.914054333333333
9000	2.9103906666666663
9250	2.9042933333333334
9500	2.8995693333333334
9750	2.897786333333333
10000	2.8960643333333334
10250	2.8916749999999998
10500	2.886419333333334
10750	2.881050333333333
11000	2.8790666666666667
11250	2.8757673333333336
11500	2.873173
11750	2.8720173333333334
12000	2.8688686666666663
12250	2.864684
12500	2.858818
12750	2.855708
13000	2.852391666666666
13250	2.8516316666666666
13500	2.849558333333333
13750	2.8491033333333333
14000	2.8460516666666664
14250	2.8453809999999997
14500	2.843894333333333
14750	2.8406353333333336
15000	2.8372095


==> figs/data/fig_instability/softmax_L12_H12_HDim64_blkSize512.dat <==
0.000000	9.355060
500.000000	4.780162
1000.000000	3.976058
1500.000000	3.605448
2000.000000	3.432558
2500.000000	3.308732
3000.000000	3.223384
3500.000000	3.174641
4000.000000	3.129999
4500.000000	3.096505
5000.000000	3.065227
5500.000000	3.048160
6000.000000	3.029027
6500.000000	3.010952
7000.000000	2.991368
7500.000000	2.986778
8000.000000	2.975992
8500.000000	2.961899
9000.000000	2.954574
9500.000000	2.947033
10000.000000	2.941348
10500.000000	2.935988
11000.000000	2.924167
11500.000000	2.918045
12000.000000	2.914953
12500.000000	2.909652
13000.000000	2.904839
13500.000000	2.896572
14000.000000	2.888905
14500.000000	2.893033
15000.000000	2.886377
15500.000000	2.879758
16000.000000	2.883415
16500.000000	2.879434
17000.000000	2.872147
17500.000000	2.870085
18000.000000	2.871633
18500.000000	2.863315
19000.000000	2.860307
19500.000000	2.858421
20000.000000	2.849132
20500.000000	2.857349
21000.000000	2.848915
21500.000000	2.848566
22000.000000	2.847952
22500.000000	2.846086
23000.000000	2.843251
23500.000000	2.845994
24000.000000	2.841437
24500.000000	2.840717
25000.000000	2.831825
25500.000000	2.836943
26000.000000	2.835797
26500.000000	2.830050
27000.000000	2.829602
27500.000000	2.826991
28000.000000	2.829027
28500.000000	2.829113
29000.000000	2.822504
29500.000000	2.819742
30000.000000	2.826156
30500.000000	2.820413
31000.000000	2.819849
31500.000000	2.824472
32000.000000	2.814169
32500.000000	2.819253
33000.000000	2.812835


==> figs/data/fig_instability/softmax_L12_H12_HDim64_blkSize8192.dat <==
0.000000	9.295101
500.000000	5.125296
1000.000000	4.621552
1500.000000	3.911832
2000.000000	3.570517
2500.000000	3.408556
3000.000000	3.279349
3500.000000	3.215322
4000.000000	3.205132
4500.000000	3.234130
5000.000000	7.258894
5500.000000	6.151015
6000.000000	4.850426
6500.000000	4.026636
7000.000000	3.673529


==> figs/data/fig_instability/softmax_L12_H12_HDim64_blkSize8192_fp32.dat <==
0	9.407708
250	5.6472793333333335
500	5.178687333333333
750	4.8717760000000006
1000	4.577188666666667
1250	4.251281666666666
1500	3.948609333333333
1750	3.737182666666667
2000	3.5927613333333333
2250	3.4879883333333335
2500	3.3904216666666667
2750	3.3227466666666667
3000	3.277621
3250	3.2455463333333334
3500	3.2232556666666667
3750	3.189254
4000	3.1552416666666665
4250	3.1271653333333336
4500	3.1132190000000004
4750	3.0929446666666665
5000	3.069561333333333
5250	3.0490116666666665
5500	3.031397333333333
5750	3.0130183333333336
6000	3.0004216666666665
6250	2.995659
6500	2.993680666666666
6750	2.998640333333333
7000	2.994551
7250	2.9874639999999997
7500	2.9705176666666673
7750	2.9647213333333333
8000	2.959633333333333
8250	2.948069666666667
8500	2.935400333333334
8750	2.9276156666666666
9000	2.924977
9250	2.9292413333333336
9500	2.9201216666666667
9750	2.916396666666666
10000	2.910193
10250	2.9105926666666666
10500	2.9120939999999997
10750	2.911214333333333
11000	2.909706
11250	2.907427666666667
11500	2.8950863333333334
11750	2.888507
12000	2.8755089999999996
12250	2.866362
12500	2.8708456666666664
12750	2.8794986666666667
13000	2.8857916666666665
13250	2.884831
13500	2.867184
13750	2.8589733333333336
14000	2.8580160000000006
14250	2.858430666666667
14500	2.8583190000000003
14750	2.842484666666667
15000	2.8483773333333335
15250	2.8456069999999998
15500	2.8399856666666667
15750	2.832292666666666
16000	2.8410576666666665
16250	2.850483333333333
16500	2.8571070000000005
16750	2.852721333333333
17000	2.8528770000000003


==> figs/data/fig_instability_1500M_Model/softmaxLocalAttn_L48_H25_HDim64_blkSize2048.dat <==
0.000000	9.472138
250.000000	5.339196
500.000000	4.733809
750.000000	3.978620
1000.000000	3.555938
1250.000000	3.355462
1500.000000	3.221283
1750.000000	3.121896
2000.000000	3.052969
2250.000000	2.995321
2500.000000	2.932613
2750.000000	2.935271
3000.000000	2.916558
3250.000000	2.844035
3500.000000	2.799386
3750.000000	2.765216
4000.000000	2.744606
4250.000000	2.708709
4500.000000	2.685948
4750.000000	2.699721
5000.000000	2.690861
5250.000000	2.672411
5500.000000	2.656665
5750.000000	2.643956
6000.000000	2.640516
6250.000000	2.619846
6500.000000	2.610558
6750.000000	2.631076
7000.000000	2.627810
7250.000000	2.617265
7500.000000	2.610405
7750.000000	2.600136
8000.000000	2.604661
8250.000000	2.589632
8500.000000	2.580001
8750.000000	2.609780
9000.000000	2.608887
9250.000000	2.598151
9500.000000	2.590934
9750.000000	2.586960
10000.000000	2.588701
10250.000000	2.580754
10500.000000	2.571501
10750.000000	2.597338
11000.000000	2.594183
11250.000000	2.593339
11500.000000	2.585855
11750.000000	2.589100
12000.000000	2.584318
12250.000000	2.578811
12500.000000	2.572345
12750.000000	2.602504
13000.000000	2.611435
13250.000000	2.590029
13500.000000	2.568964
13750.000000	2.596963
14000.000000	2.599333
14250.000000	2.595607
14500.000000	2.563823
14750.000000	2.625870
15000.000000	2.586787
15250.000000	2.618010
15500.000000	2.563487
15750.000000	2.606109
16000.000000	2.596088
16250.000000	2.583707
16500.000000	2.568507
16750.000000	2.606206
17000.000000	2.596953
17250.000000	2.606844
17500.000000	2.580557
17750.000000	2.577055
18000.000000	2.597813
18250.000000	2.597278
18500.000000	2.573314
18750.000000	2.576731
19000.000000	2.607763
19250.000000	2.608002
19500.000000	2.585233
19750.000000	2.599970
20000.000000	2.606608
20250.000000	2.573987
20500.000000	2.590484


==> figs/data/fig_instability_1500M_Model/softmax_L48_H25_HDim64_blkSize2048.dat <==
0.000000	9.423322
250.000000	5.323419
500.000000	4.855229
750.000000	4.078310
1000.000000	3.615310
1250.000000	3.388378
1500.000000	3.234755
1750.000000	3.126511
2000.000000	3.044600
2250.000000	2.975936
2500.000000	2.907472
2750.000000	2.857952
3000.000000	2.824415
3250.000000	2.799062
3500.000000	2.757596
3750.000000	2.734037
4000.000000	2.719021
4250.000000	2.695530
4500.000000	2.677967
4750.000000	2.675553
5000.000000	2.668452
5250.000000	2.649497
5500.000000	2.642845
5750.000000	2.639233
6000.000000	2.623462
6250.000000	2.614621
6500.000000	2.625833
6750.000000	2.624363
7000.000000	2.613586
7250.000000	2.615321
7500.000000	2.615431
7750.000000	2.603708
8000.000000	2.593304
8250.000000	2.614629
8500.000000	2.610670
8750.000000	5.842002
9000.000000	2.729350
9250.000000	2.673078
9500.000000	4.932680
9750.000000	4.208643
10000.000000	4.037590
10250.000000	4.893344
10500.000000	5.668583


==> figs/data/fig_instability_750M_Model/softmaxLocalAttn_L36_H20_HDim64_blkSize8192.dat <==
0.000000	9.464455
250.000000	5.400962
500.000000	4.918015
750.000000	4.215885
1000.000000	3.681127
1250.000000	3.456618
1500.000000	3.309503
1750.000000	3.204296
2000.000000	3.111612
2250.000000	3.041661
2500.000000	3.008169
2750.000000	2.933640
3000.000000	2.885898
3250.000000	2.861016
3500.000000	2.834229
3750.000000	2.800502
4000.000000	2.780290
4250.000000	2.760738
4500.000000	2.734144
4750.000000	2.729306
5000.000000	2.691225
5250.000000	2.686930
5500.000000	2.674135
5750.000000	2.664822
6000.000000	2.630699
6250.000000	2.633592
6500.000000	2.645075
6750.000000	2.614439
7000.000000	2.598774
7250.000000	2.604593
7500.000000	2.598796
7750.000000	2.585036
8000.000000	2.582376
8250.000000	2.573472
8500.000000	2.564046
8750.000000	2.566782
9000.000000	2.542323
9250.000000	2.545536
9500.000000	2.543580
9750.000000	2.541126
10000.000000	2.510089
10250.000000	2.524386
10500.000000	2.539955
10750.000000	2.513428
11000.000000	2.503154
11250.000000	2.517675
11500.000000	2.511928
11750.000000	2.505537
12000.000000	2.505556
12250.000000	2.497266
12500.000000	2.491073
12750.000000	2.496464
13000.000000	2.480299
13250.000000	2.484095
13500.000000	2.485991
13750.000000	2.483607
14000.000000	2.455383
14250.000000	2.471577
14500.000000	2.488819
14750.000000	2.463427
15000.000000	2.454184
15250.000000	2.473662
15500.000000	2.470016
15750.000000	2.462835
16000.000000	2.468367
16250.000000	2.458868
16500.000000	2.451492
16750.000000	2.458180
17000.000000	2.445760
17250.000000	2.448551
17500.000000	2.451874
17750.000000	2.452172
18000.000000	2.422713
18250.000000	2.441629
18500.000000	2.458507
18750.000000	2.434858
19000.000000	2.426169
19250.000000	2.449500
19500.000000	2.445070
19750.000000	2.438954


==> figs/data/fig_instability_750M_Model/softmax_L36_H20_HDim64_blkSize8192.dat <==
0.000000	9.420165
250.000000	5.438198
500.000000	5.037003
750.000000	4.754738
1000.000000	4.149109
1250.000000	3.710996
1500.000000	3.479100
1750.000000	3.317332
2000.000000	3.222564
2250.000000	3.142802
2500.000000	3.061548
2750.000000	2.998724
3000.000000	2.965528
3250.000000	2.898039
3500.000000	2.873915
3750.000000	2.846818
4000.000000	2.824350
4250.000000	2.782730
4500.000000	2.790129
4750.000000	2.788938
5000.000000	2.772542
5250.000000	2.756330
5500.000000	2.764363
5750.000000	2.811854
6000.000000	4.247847
6250.000000	6.095945
6500.000000	5.340634
6750.000000	5.157909
7000.000000	4.853319


==> figs/data/fig_instability_bert/mlm_softmaxLocalAttn_blkSize2048.dat <==
0.000000	9.269303
500.000000	6.784534
1000.000000	6.282586
1500.000000	6.028926
2000.000000	4.009416
2500.000000	3.354308
3000.000000	3.048283
3500.000000	2.790285
4000.000000	2.658817
4500.000000	2.571938
5000.000000	2.510636
5500.000000	2.467352
6000.000000	2.424635
6500.000000	2.387072
7000.000000	2.367035
7500.000000	2.339202
8000.000000	2.315859
8500.000000	2.303031
9000.000000	2.285303
9500.000000	2.271866
10000.000000	2.258492
10500.000000	2.245620
11000.000000	2.235634
11500.000000	2.223293
12000.000000	2.213975
12500.000000	2.206516
13000.000000	2.199037
13500.000000	2.187649
14000.000000	2.180981
14500.000000	2.175752
15000.000000	2.171760
15500.000000	2.165238
16000.000000	2.163294
16500.000000	2.154505
17000.000000	2.147724
17500.000000	2.145479
18000.000000	2.138508
18500.000000	2.135045
19000.000000	2.132823
19500.000000	2.129232
20000.000000	2.127163
20500.000000	2.120849
21000.000000	2.118609
21500.000000	2.114141
22000.000000	2.108785
22500.000000	2.104336
23000.000000	2.102752
23500.000000	2.099639
24000.000000	2.095059
24500.000000	2.095301
25000.000000	2.094798
25500.000000	2.092076
26000.000000	2.087739
26500.000000	2.081154
27000.000000	2.083884
27500.000000	2.075568
28000.000000	2.075022
28500.000000	2.074100
29000.000000	2.072906
29500.000000	2.069227
30000.000000	2.066789
30500.000000	2.060477
31000.000000	2.057501
31500.000000	2.055677
32000.000000	2.053119
32500.000000	2.050017
33000.000000	2.047699
33500.000000	2.045421
34000.000000	2.044257
34500.000000	2.041463
35000.000000	2.041702
35500.000000	2.036322
36000.000000	2.032608
36500.000000	2.034248
37000.000000	2.035707
37500.000000	2.031620
38000.000000	2.027438
38500.000000	2.024984
39000.000000	2.025402
39500.000000	2.022801
40000.000000	2.025090
40500.000000	2.019600
41000.000000	2.018000
41500.000000	2.016747
42000.000000	2.016530
42500.000000	2.017002
43000.000000	2.014165
43500.000000	2.009781
44000.000000	2.014589
44500.000000	2.008775
45000.000000	2.011864
45500.000000	2.006723
46000.000000	2.004092
46500.000000	2.004948
47000.000000	2.007604
47500.000000	2.003942
48000.000000	1.997752
48500.000000	2.002485
49000.000000	2.001434
49500.000000	2.000263
50000.000000	1.995483


==> figs/data/fig_instability_bert/mlm_softmaxLocalAttn_blkSize32768.dat <==
0.000000	9.227126
500.000000	6.792135
1000.000000	6.237760
1500.000000	5.205057
2000.000000	3.951144
2500.000000	3.467274
3000.000000	3.207699
3500.000000	3.043657
4000.000000	2.942259
4500.000000	2.860532
5000.000000	2.803221
5500.000000	2.754371
6000.000000	2.718338
6500.000000	2.686575
7000.000000	2.660315
7500.000000	2.630430
8000.000000	2.618030
8500.000000	2.589887
9000.000000	2.585114
9500.000000	2.560893
10000.000000	2.550453
10500.000000	2.541989
11000.000000	2.533230
11500.000000	2.519383
12000.000000	2.509570
12500.000000	2.498938
13000.000000	2.485525
13500.000000	2.485483
14000.000000	2.473623
14500.000000	2.467432
15000.000000	2.461713
15500.000000	2.455692
16000.000000	2.452006
16500.000000	2.439654
17000.000000	2.436434
17500.000000	2.434494
18000.000000	2.425530
18500.000000	2.425012
19000.000000	2.418067
19500.000000	2.411126
20000.000000	2.405110
20500.000000	2.401842
21000.000000	2.402981
21500.000000	2.396180
22000.000000	2.393314
22500.000000	2.388235
23000.000000	2.385572
23500.000000	2.386555
24000.000000	2.374647
24500.000000	2.376628
25000.000000	2.374695
25500.000000	2.369889
26000.000000	2.369372
26500.000000	2.362070
27000.000000	2.363683
27500.000000	2.359887
28000.000000	2.361408
28500.000000	2.353777
29000.000000	2.353415
29500.000000	2.349508
30000.000000	2.350657
30500.000000	2.343660
31000.000000	2.343770
31500.000000	2.341741
32000.000000	2.342117
32500.000000	2.338422
33000.000000	2.339011
33500.000000	2.333116
34000.000000	2.333411
34500.000000	2.336513
35000.000000	2.332174
35500.000000	2.332152
36000.000000	2.324689
36500.000000	2.328693
37000.000000	2.326666
37500.000000	2.318926
38000.000000	2.320710
38500.000000	2.318408
39000.000000	2.316579
39500.000000	2.318131
40000.000000	2.317872
40500.000000	2.318032
41000.000000	2.311709
41500.000000	2.314056
42000.000000	2.312977
42500.000000	2.310243
43000.000000	2.308529
43500.000000	2.308527
44000.000000	2.307209
44500.000000	2.303826
45000.000000	2.305066
45500.000000	2.303695
46000.000000	2.298874
46500.000000	2.300136
47000.000000	2.299439
47500.000000	2.294338
48000.000000	2.293340
48500.000000	2.296996
49000.000000	2.289096
49500.000000	2.290276
50000.000000	2.291113


==> figs/data/fig_instability_bert/mlm_softmaxLocalAttn_blkSize8192.dat <==
0.000000	9.241529
500.000000	6.794725
1000.000000	6.216191
1500.000000	5.064238
2000.000000	3.869442
2500.000000	3.425627
3000.000000	3.181817
3500.000000	3.029397
4000.000000	2.919231
4500.000000	2.848776
5000.000000	2.779233
5500.000000	2.726897
6000.000000	2.615253
6500.000000	2.538981
7000.000000	2.479663
7500.000000	2.435670
8000.000000	2.402987
8500.000000	2.371707
9000.000000	2.347155
9500.000000	2.322728
10000.000000	2.306558
10500.000000	2.290690
11000.000000	2.275480
11500.000000	2.263321
12000.000000	2.255180
12500.000000	2.241444
13000.000000	2.227606
13500.000000	2.215783
14000.000000	2.212210
14500.000000	2.197500
15000.000000	2.184758
15500.000000	2.182465
16000.000000	2.171376
16500.000000	2.163718
17000.000000	2.154710
17500.000000	2.144311
18000.000000	2.138027
18500.000000	2.132294
19000.000000	2.125193
19500.000000	2.119621
20000.000000	2.116409
20500.000000	2.108623
21000.000000	2.102873
21500.000000	2.096416
22000.000000	2.092234
22500.000000	2.089271
23000.000000	2.088458
23500.000000	2.085812
24000.000000	2.079577
24500.000000	2.077201
25000.000000	2.074176
25500.000000	2.064204
26000.000000	2.069905
26500.000000	2.061026
27000.000000	2.058195
27500.000000	2.056508
28000.000000	2.050771
28500.000000	2.047602
29000.000000	2.049482
29500.000000	2.040637
30000.000000	2.040823
30500.000000	2.036815
31000.000000	2.034783
31500.000000	2.034981
32000.000000	2.034340
32500.000000	2.030540
33000.000000	2.026890
33500.000000	2.027862
34000.000000	2.027522
34500.000000	2.022667
35000.000000	2.023746
35500.000000	2.020128
36000.000000	2.017439
36500.000000	2.015452
37000.000000	2.014225
37500.000000	2.011203
38000.000000	2.011222
38500.000000	2.007317
39000.000000	2.006041
39500.000000	2.008857
40000.000000	2.004792
40500.000000	2.001134
41000.000000	2.001805
41500.000000	2.003392
42000.000000	1.999360
42500.000000	1.999980
43000.000000	1.995436
43500.000000	2.000840
44000.000000	1.998432
44500.000000	1.992263
45000.000000	1.994848
45500.000000	1.992004
46000.000000	1.992555
46500.000000	1.988719
47000.000000	1.989052
47500.000000	1.988213
48000.000000	1.987623
48500.000000	1.988698
49000.000000	1.987073
49500.000000	1.982695
50000.000000	1.983751


==> figs/data/fig_instability_bert/mlm_softmax_blkSize2048.dat <==
0.000000	9.260544
500.000000	6.854585
1000.000000	6.492914
1500.000000	6.368070
2000.000000	6.219731
2500.000000	6.019676
3000.000000	5.901690
3500.000000	5.808031
4000.000000	5.700549
4500.000000	5.548505
5000.000000	5.374961
5500.000000	4.195429
6000.000000	3.686339
6500.000000	3.487281
7000.000000	3.335777
7500.000000	3.150832
8000.000000	2.924356
8500.000000	2.797377
9000.000000	2.709121
9500.000000	2.655172
10000.000000	2.602903
10500.000000	2.564949
11000.000000	2.533269
11500.000000	2.510559
12000.000000	2.484337
12500.000000	2.465733
13000.000000	2.444310
13500.000000	2.423202
14000.000000	2.408799
14500.000000	2.390467
15000.000000	2.379092
15500.000000	2.364936
16000.000000	2.343260
16500.000000	2.326446
17000.000000	2.315015
17500.000000	2.306098
18000.000000	2.294444
18500.000000	2.287853
19000.000000	2.278498
19500.000000	2.273531
20000.000000	2.265729
20500.000000	2.254728
21000.000000	2.249618
21500.000000	2.242614
22000.000000	2.238915
22500.000000	2.231618
23000.000000	2.226116
23500.000000	2.214641
24000.000000	2.217206
24500.000000	2.210181
25000.000000	2.209919
25500.000000	2.203624
26000.000000	2.200403
26500.000000	2.193414
27000.000000	2.189735
27500.000000	2.186745
28000.000000	2.185783
28500.000000	2.183075
29000.000000	2.178494
29500.000000	2.175467
30000.000000	2.172943
30500.000000	2.173898
31000.000000	2.168738
31500.000000	2.166841
32000.000000	2.164570
32500.000000	2.157293
33000.000000	2.161600
33500.000000	2.157814
34000.000000	2.149230
34500.000000	2.151550
35000.000000	2.151598
35500.000000	2.145430
36000.000000	2.146659
36500.000000	2.142785
37000.000000	2.142537
37500.000000	2.139909
38000.000000	2.138542
38500.000000	2.136204
39000.000000	2.132775
39500.000000	2.133844
40000.000000	2.132266
40500.000000	2.134648
41000.000000	2.130579
41500.000000	2.126934
42000.000000	2.126258
42500.000000	2.126496
43000.000000	2.125220
43500.000000	2.123976
44000.000000	2.121391
44500.000000	2.122141
45000.000000	2.120077
45500.000000	2.118756
46000.000000	2.117224
46500.000000	2.115917
47000.000000	2.117065
47500.000000	2.114395
48000.000000	2.112210
48500.000000	2.112388
49000.000000	2.109160
49500.000000	2.108932
50000.000000	2.105760


==> figs/data/fig_instability_bert/mlm_softmax_blkSize512.dat <==
0.000000	9.250675
500.000000	6.802122
1000.000000	6.375548
1500.000000	6.219053
2000.000000	5.995312
2500.000000	5.206491
3000.000000	3.532155
3500.000000	3.111951
4000.000000	2.918547
4500.000000	2.796705
5000.000000	2.706184
5500.000000	2.638597
6000.000000	2.578977
6500.000000	2.528765
7000.000000	2.495693
7500.000000	2.461989
8000.000000	2.433875
8500.000000	2.415178
9000.000000	2.395082
9500.000000	2.371891
10000.000000	2.359177
10500.000000	2.343655
11000.000000	2.330104
11500.000000	2.316676
12000.000000	2.306072
12500.000000	2.297920
13000.000000	2.284538
13500.000000	2.277996
14000.000000	2.272337
14500.000000	2.263886
15000.000000	2.256699
15500.000000	2.249625
16000.000000	2.241415
16500.000000	2.233531
17000.000000	2.228972
17500.000000	2.221558
18000.000000	2.220547
18500.000000	2.211994
19000.000000	2.207063
19500.000000	2.204858
20000.000000	2.198838
20500.000000	2.193578
21000.000000	2.189306
21500.000000	2.183245
22000.000000	2.181654
22500.000000	2.177737
23000.000000	2.171891
23500.000000	2.167465
24000.000000	2.164164
24500.000000	2.161570
25000.000000	2.159579
25500.000000	2.154128
26000.000000	2.152081
26500.000000	2.151645
27000.000000	2.148233
27500.000000	2.146965
28000.000000	2.142305
28500.000000	2.139790
29000.000000	2.135652
29500.000000	2.130963
30000.000000	2.136102
30500.000000	2.129904
31000.000000	2.125721
31500.000000	2.127540
32000.000000	2.123358
32500.000000	2.122756
33000.000000	2.121720
33500.000000	2.119037
34000.000000	2.112788
34500.000000	2.113077
35000.000000	2.112241
35500.000000	2.106905
36000.000000	2.110976
36500.000000	2.109129
37000.000000	2.105626
37500.000000	2.102796
38000.000000	2.104329
38500.000000	2.098952
39000.000000	2.097932
39500.000000	2.096156
40000.000000	2.091771
40500.000000	2.092411
41000.000000	2.090830
41500.000000	2.087418
42000.000000	2.087487
42500.000000	2.086911
43000.000000	2.086401
43500.000000	2.089232
44000.000000	2.083035
44500.000000	2.082028
45000.000000	2.083142
45500.000000	2.083206
46000.000000	2.077721
46500.000000	2.078409
47000.000000	2.076727
47500.000000	2.076092
48000.000000	2.077975
48500.000000	2.073346
49000.000000	2.076585
49500.000000	2.073440
50000.000000	2.074548


==> figs/data/fig_instability_bert/mlm_softmax_blkSize8192.dat <==
0.000000	9.227992
500.000000	6.876944
1000.000000	6.576861
1500.000000	6.484233
2000.000000	6.452055
2500.000000	6.434937
3000.000000	6.382689
3500.000000	6.213045
4000.000000	6.110436
4500.000000	6.052669
5000.000000	5.996883
5500.000000	5.964208
6000.000000	5.934361
6500.000000	5.902265
7000.000000	5.871054
7500.000000	5.840882
8000.000000	5.803227
8500.000000	5.755521
9000.000000	5.141602
9500.000000	4.840152
10000.000000	6.206656
10500.000000	5.859214
11000.000000	5.708086
11500.000000	5.862883
12000.000000	5.856529
12500.000000	6.212544
13000.000000	6.066060
13500.000000	6.250571
14000.000000	6.647696
14500.000000	5.281887
15000.000000	6.156430
15500.000000	5.947608
16000.000000	4.971547
16500.000000	4.689807
17000.000000	4.542529
17500.000000	4.217543
18000.000000	4.069036
18500.000000	3.949918
19000.000000	3.859427
19500.000000	3.790858
20000.000000	3.730623
20500.000000	3.668442
21000.000000	3.614698
21500.000000	3.547171
22000.000000	3.496417
22500.000000	3.452193
23000.000000	3.412493
23500.000000	3.377601
24000.000000	3.358434
24500.000000	3.325246
25000.000000	3.300111
25500.000000	3.249213
26000.000000	3.218681
26500.000000	3.191537
27000.000000	3.146461
27500.000000	3.124486
28000.000000	3.090555
28500.000000	3.050932
29000.000000	2.844978
29500.000000	2.751382
30000.000000	2.700650
30500.000000	2.663422
31000.000000	2.621569
31500.000000	2.599053
32000.000000	2.581052
32500.000000	2.562165
33000.000000	2.543699
33500.000000	2.524304
34000.000000	2.516299
34500.000000	2.504586
35000.000000	2.496115
35500.000000	2.482662
36000.000000	2.470057
36500.000000	2.464929
37000.000000	2.451426
37500.000000	2.435627
38000.000000	2.432760
38500.000000	2.415320
39000.000000	2.402762
39500.000000	2.392316
40000.000000	2.383016
40500.000000	2.371690
41000.000000	2.364705
41500.000000	2.348611
42000.000000	2.341210
42500.000000	2.334003
43000.000000	2.328212
43500.000000	2.316449
44000.000000	2.304128
44500.000000	2.288553
45000.000000	2.280861
45500.000000	2.279086
46000.000000	2.274032
46500.000000	2.264176
47000.000000	2.264116
47500.000000	2.257492
48000.000000	2.248793
48500.000000	2.247656
49000.000000	2.241066
49500.000000	2.237396
50000.000000	2.232619


==> figs/data/fig_instability_librilight/softmaxLocalAttn_L12_HDim64_blkSize2048.dat <==
0.000000	6.363649
250.000000	1.839549
500.000000	1.516822
750.000000	1.424056
1000.000000	1.382460
1250.000000	1.342823
1500.000000	1.320151
1750.000000	1.301836
2000.000000	1.283436
2250.000000	1.263933
2500.000000	1.254112
2750.000000	1.242161
3000.000000	1.230617
3250.000000	1.220910
3500.000000	1.216195
3750.000000	1.210838
4000.000000	1.202579
4250.000000	1.199809
4500.000000	1.195088
4750.000000	1.191987
5000.000000	1.187162
5250.000000	1.181885
5500.000000	1.180952
5750.000000	1.177422
6000.000000	1.176212
6250.000000	1.172346
6500.000000	1.171478
6750.000000	1.166478
7000.000000	1.162441
7250.000000	1.160347
7500.000000	1.158260
7750.000000	1.157286
8000.000000	1.155845
8250.000000	1.153184
8500.000000	1.152734
8750.000000	1.152794
9000.000000	1.146918
9250.000000	1.149683
9500.000000	1.147904
9750.000000	1.142746
10000.000000	1.144218
10250.000000	1.141652
10500.000000	1.140106
10750.000000	1.139772
11000.000000	1.138034
11250.000000	1.134630
11500.000000	1.138227
11750.000000	1.135916
12000.000000	1.133893
12250.000000	1.136567
12500.000000	1.131209
12750.000000	1.132350
13000.000000	1.127433
13250.000000	1.130272
13500.000000	1.127091
13750.000000	1.125560
14000.000000	1.127439
14250.000000	1.123907
14500.000000	1.123286
14750.000000	1.123593
15000.000000	1.122409
15250.000000	1.119280
15500.000000	1.119886
15750.000000	1.120827
16000.000000	1.121423
16250.000000	1.120200
16500.000000	1.117064
16750.000000	1.117912
17000.000000	1.116812
17250.000000	1.114493
17500.000000	1.115443
17750.000000	1.116767
18000.000000	1.113706
18250.000000	1.111843
18500.000000	1.114129
18750.000000	1.114329
19000.000000	1.112355
19250.000000	1.110731
19500.000000	1.111599
19750.000000	1.109765
20000.000000	1.109454
20250.000000	1.109120
20500.000000	1.109727
20750.000000	1.111127
21000.000000	1.107046
21250.000000	1.106263
21500.000000	1.105150
21750.000000	1.107895
22000.000000	1.104798
22250.000000	1.102146
22500.000000	1.104321
22750.000000	1.104514
23000.000000	1.102275
23250.000000	1.103920
23500.000000	1.103173
23750.000000	1.104339
24000.000000	1.103258
24250.000000	1.101537


==> figs/data/fig_instability_librilight/softmaxLocalAttn_L12_HDim64_blkSize32768.dat <==
0.000000	6.375486
250.000000	1.895409
500.000000	1.570459
750.000000	1.468503
1000.000000	1.419336
1250.000000	1.358261
1500.000000	1.341756
1750.000000	1.300809
2000.000000	1.256908
2250.000000	1.257016
2500.000000	1.239644
2750.000000	1.223325
3000.000000	1.212911
3250.000000	1.200007
3500.000000	1.203306
3750.000000	1.191054
4000.000000	1.183646
4250.000000	1.170589
4500.000000	1.174650
4750.000000	1.170071
5000.000000	1.168988
5250.000000	1.158100
5500.000000	1.152611
5750.000000	1.167211
6000.000000	1.158102
6250.000000	1.150926
6500.000000	1.146823
6750.000000	1.151270
7000.000000	1.143434
7250.000000	1.139928
7500.000000	1.138345
7750.000000	1.139267
8000.000000	1.133728
8250.000000	1.134934
8500.000000	1.144058
8750.000000	1.127556
9000.000000	1.128840
9250.000000	1.132400
9500.000000	1.128996
9750.000000	1.122115
10000.000000	1.117396
10250.000000	1.128924
10500.000000	1.117206
10750.000000	1.127485
11000.000000	1.118371
11250.000000	1.119426
11500.000000	1.118517
11750.000000	1.121124
12000.000000	1.110519
12250.000000	1.120694
12500.000000	1.114282
12750.000000	1.106900
13000.000000	1.103429
13250.000000	1.111023
13500.000000	1.114102
13750.000000	1.109956
14000.000000	1.099659
14250.000000	1.104273
14500.000000	1.099982
14750.000000	1.106901
15000.000000	1.111008
15250.000000	1.099265
15500.000000	1.104984
15750.000000	1.112271
16000.000000	1.108656
16250.000000	1.099752
16500.000000	1.087881
16750.000000	1.093828
17000.000000	1.099786
17250.000000	1.104275
17500.000000	1.091233
17750.000000	1.092625
18000.000000	1.098195
18250.000000	1.092657
18500.000000	1.087807
18750.000000	1.098901
19000.000000	1.097041
19250.000000	1.090113
19500.000000	1.097615
19750.000000	1.101601
20000.000000	1.090253
20250.000000	1.092212
20500.000000	1.091790
20750.000000	1.100451
21000.000000	1.087477
21250.000000	1.089303
21500.000000	1.090196
21750.000000	1.082715
22000.000000	1.076549
22250.000000	1.078658
22500.000000	1.084970
22750.000000	1.082027
23000.000000	1.087143
23250.000000	1.082989
23500.000000	1.072672
23750.000000	1.083588
24000.000000	1.081300


==> figs/data/fig_instability_librilight/softmaxLocalAttn_L12_HDim64_blkSize8192.dat <==
0.000000	6.350371
250.000000	1.849142
500.000000	1.532439
750.000000	1.438954
1000.000000	1.378374
1250.000000	1.339240
1500.000000	1.308710
1750.000000	1.287813
2000.000000	1.273345
2250.000000	1.251520
2500.000000	1.239088
2750.000000	1.219718
3000.000000	1.215039
3250.000000	1.208956
3500.000000	1.198441
3750.000000	1.192659
4000.000000	1.190910
4250.000000	1.187540
4500.000000	1.181719
4750.000000	1.176250
5000.000000	1.176914
5250.000000	1.169052
5500.000000	1.163541
5750.000000	1.169914
6000.000000	1.162443
6250.000000	1.153629
6500.000000	1.151887
6750.000000	1.150569
7000.000000	1.139853
7250.000000	1.146236
7500.000000	1.139689
7750.000000	1.147704
8000.000000	1.130081
8250.000000	1.140509
8500.000000	1.129146
8750.000000	1.135281
9000.000000	1.129870
9250.000000	1.129655
9500.000000	1.131198
9750.000000	1.128900
10000.000000	1.126981
10250.000000	1.123501
10500.000000	1.123594
10750.000000	1.122217
11000.000000	1.121614
11250.000000	1.117992
11500.000000	1.122115
11750.000000	1.124836
12000.000000	1.116463
12250.000000	1.117447
12500.000000	1.116564
12750.000000	1.116224
13000.000000	1.112915
13250.000000	1.111363
13500.000000	1.113108
13750.000000	1.108417
14000.000000	1.110606
14250.000000	1.107679
14500.000000	1.104243
14750.000000	1.107358
15000.000000	1.103708
15250.000000	1.103369
15500.000000	1.101341
15750.000000	1.099034
16000.000000	1.102100
16250.000000	1.102618
16500.000000	1.104156
16750.000000	1.106609
17000.000000	1.098753
17250.000000	1.103238
17500.000000	1.099043
17750.000000	1.096563
18000.000000	1.098468
18250.000000	1.098274
18500.000000	1.093051
18750.000000	1.096101
19000.000000	1.094900
19250.000000	1.097462
19500.000000	1.096601
19750.000000	1.095487
20000.000000	1.092978
20250.000000	1.090427
20500.000000	1.095074
20750.000000	1.091283
21000.000000	1.096612
21250.000000	1.090089
21500.000000	1.092361
21750.000000	1.088310
22000.000000	1.088304
22250.000000	1.088858
22500.000000	1.084584
22750.000000	1.089088
23000.000000	1.087208
23250.000000	1.087152
23500.000000	1.087753
23750.000000	1.083081
24000.000000	1.085740
24250.000000	1.086109
24500.000000	1.088440
24750.000000	1.086119
25000.000000	1.085814


==> figs/data/fig_instability_librilight/softmax_L12_HDim64_blkSize2048.dat <==
0.000000	6.365736
250.000000	1.950324
500.000000	1.637793
750.000000	1.481268
1000.000000	1.416928
1250.000000	1.363389
1500.000000	1.342929
1750.000000	1.311693
2000.000000	1.293712
2250.000000	1.270689
2500.000000	1.257969
2750.000000	1.250065
3000.000000	1.235674
3250.000000	1.230638
3500.000000	1.220161
3750.000000	1.214895
4000.000000	1.205960
4250.000000	1.204113
4500.000000	1.197938
4750.000000	1.196137
5000.000000	1.193117
5250.000000	1.186534
5500.000000	1.186352
5750.000000	1.180084
6000.000000	1.178913
6250.000000	1.177141
6500.000000	1.175189
6750.000000	1.169484
7000.000000	1.165193
7250.000000	1.162751
7500.000000	1.160667
7750.000000	1.161124
8000.000000	1.158144
8250.000000	1.155929
8500.000000	1.155527
8750.000000	1.156351
9000.000000	1.149354
9250.000000	1.152301
9500.000000	1.150578
9750.000000	1.146437
10000.000000	1.147019
10250.000000	1.144241
10500.000000	1.142934
10750.000000	1.142310
11000.000000	1.140233
11250.000000	1.137045
11500.000000	1.141241
11750.000000	1.138511
12000.000000	1.136960
12250.000000	1.139308
12500.000000	1.133059
12750.000000	1.134696
13000.000000	1.130524
13250.000000	1.133176
13500.000000	1.130121
13750.000000	1.129505
14000.000000	1.130034
14250.000000	1.127427
14500.000000	1.125481
14750.000000	1.126236
15000.000000	1.125520
15250.000000	1.122240
15500.000000	1.122714
15750.000000	1.123127
16000.000000	1.124224
16250.000000	1.122876
16500.000000	1.120365
16750.000000	1.121177
17000.000000	1.119883
17250.000000	1.117078
17500.000000	1.118503
17750.000000	1.119605
18000.000000	1.117143
18250.000000	1.114979
18500.000000	1.116623
18750.000000	1.117330
19000.000000	1.116747
19250.000000	1.116350
19500.000000	1.112800


==> figs/data/fig_instability_librilight/softmax_L12_HDim64_blkSize32768.dat <==
0.000000	6.378644
250.000000	1.986114
500.000000	1.930306
750.000000	1.918440
1000.000000	1.906740
1250.000000	1.835508
1500.000000	1.537912
1750.000000	1.425882
2000.000000	1.342134
2250.000000	1.313529
2500.000000	1.284491
2750.000000	1.264970
3000.000000	1.247660
3250.000000	1.247330
3500.000000	1.365342
3750.000000	1.361591
4000.000000	5.518323
4250.000000	6.056244
4500.000000	5.456576
4750.000000	1.934424
5000.000000	1.897562


==> figs/data/fig_instability_librilight/softmax_L12_HDim64_blkSize512.dat <==
0.000000	6.367557
250.000000	1.852115
500.000000	1.558941
750.000000	1.467439
1000.000000	1.398638
1250.000000	1.369092
1500.000000	1.355334
1750.000000	1.330148
2000.000000	1.316976
2250.000000	1.298556
2500.000000	1.286896
2750.000000	1.274621
3000.000000	1.271400
3250.000000	1.257646
3500.000000	1.249362
3750.000000	1.245975
4000.000000	1.238021
4250.000000	1.233200
4500.000000	1.228176
4750.000000	1.225069
5000.000000	1.222447
5250.000000	1.217447
5500.000000	1.214816
5750.000000	1.210458
6000.000000	1.208185
6250.000000	1.205883
6500.000000	1.203301
6750.000000	1.199752
7000.000000	1.198320
7250.000000	1.196656
7500.000000	1.193976
7750.000000	1.191261
8000.000000	1.190756
8250.000000	1.188581
8500.000000	1.186335
8750.000000	1.184701
9000.000000	1.183620
9250.000000	1.181076
9500.000000	1.179291
9750.000000	1.179209
10000.000000	1.176867
10250.000000	1.175387
10500.000000	1.175179
10750.000000	1.173237
11000.000000	1.172943
11250.000000	1.169755
11500.000000	1.170457
11750.000000	1.168707
12000.000000	1.168691
12250.000000	1.167530


==> figs/data/fig_instability_librilight/softmax_L12_HDim64_blkSize8192.dat <==
0.000000	6.348251
250.000000	1.962302
500.000000	1.903044
750.000000	1.647608
1000.000000	1.476131
1250.000000	1.400888
1500.000000	1.347958
1750.000000	1.322631
2000.000000	1.299666
2250.000000	1.271578
2500.000000	1.261157
2750.000000	1.239151
3000.000000	1.230551
3250.000000	1.225252
3500.000000	1.212893
3750.000000	1.210434
4000.000000	1.204598
4250.000000	1.200543
4500.000000	1.194160
4750.000000	1.187596
5000.000000	1.187662
5250.000000	1.181022
5500.000000	1.174282
5750.000000	1.180289
6000.000000	1.173924
6250.000000	1.164102
6500.000000	1.162216
6750.000000	1.160692
7000.000000	1.150804
7250.000000	1.162166
7500.000000	1.153349
7750.000000	1.160012
8000.000000	1.144242
8250.000000	1.153948
8500.000000	1.143815
8750.000000	1.154815
9000.000000	1.144119
9250.000000	1.147121
9500.000000	1.147040
9750.000000	1.145664
10000.000000	1.148364
10250.000000	1.210173
10500.000000	1.148848
10750.000000	1.213159
11000.000000	1.201380
11250.000000	1.306662
11500.000000	1.243522
11750.000000	1.504996
12000.000000	1.854000
12250.000000	1.839010
12500.000000	1.466702
12750.000000	1.401924
13000.000000	1.384143
13250.000000	1.420465
13500.000000	1.450937
13750.000000	1.446492
14000.000000	2.811048
14250.000000	1.549189
14500.000000	1.676757
14750.000000	1.693288
15000.000000	1.575931
15250.000000	1.736796
15500.000000	1.607061
15750.000000	1.621876
16000.000000	1.405660
16250.000000	1.405185
16500.000000	1.372003
16750.000000	1.397952
17000.000000	1.330038
17250.000000	1.381349
17500.000000	1.363836
17750.000000	1.375144
18000.000000	1.306869
18250.000000	1.292522
18500.000000	1.368293
18750.000000	1.283201
19000.000000	1.266147
19250.000000	1.254426
19500.000000	1.244730
19750.000000	1.233549
20000.000000	1.238531
20250.000000	1.222504
20500.000000	1.215426


==> figs/data/fig_instability_otherPosEncoding/softmaxALiBi_H12_HDim64_blkSize8K.dat <==
0.000000	9.347410
250.000000	5.207766
500.000000	4.497809
750.000000	4.080241
1000.000000	3.769917
1250.000000	3.599885
1500.000000	3.468404
1750.000000	3.384536
2000.000000	3.320697
2250.000000	3.251461
2500.000000	3.199224
2750.000000	3.154177
3000.000000	3.109199
3250.000000	3.077752
3500.000000	3.067420
3750.000000	3.042101
4000.000000	3.032341
4250.000000	3.000824
4500.000000	2.982355
4750.000000	2.983506
5000.000000	2.967213
5250.000000	2.942456
5500.000000	2.939853
5750.000000	2.936245
6000.000000	2.925772
6250.000000	2.895271
6500.000000	2.896645
6750.000000	2.883939
7000.000000	2.869261
7250.000000	2.878647
7500.000000	2.868120
7750.000000	2.863032
8000.000000	2.861188
8250.000000	2.843899
8500.000000	2.845464
8750.000000	2.832314
9000.000000	2.853610
9250.000000	2.831438
9500.000000	2.821536
9750.000000	2.806121
10000.000000	2.819589
10250.000000	2.804735
10500.000000	2.809956
10750.000000	2.812666
11000.000000	2.812164
11250.000000	2.801431
11500.000000	2.780520
11750.000000	2.793444
12000.000000	2.791919
12250.000000	2.775814
12500.000000	2.774710
12750.000000	2.776829
13000.000000	2.776317
13250.000000	2.771775
13500.000000	2.775666
13750.000000	2.773205
14000.000000	2.776118
14250.000000	2.779228
14500.000000	2.757015
14750.000000	2.759992
15000.000000	2.773560
15250.000000	2.767111
15500.000000	2.757740
15750.000000	2.755621
16000.000000	2.741424
16250.000000	2.767204
16500.000000	2.752693
16750.000000	2.741022
17000.000000	2.757728
17250.000000	2.752116
17500.000000	2.741172
17750.000000	2.750655
18000.000000	2.740898
18250.000000	2.744118
18500.000000	2.728753
18750.000000	2.735759
19000.000000	2.727525
19250.000000	2.747281
19500.000000	2.736907
19750.000000	2.726155
20000.000000	2.738987
20250.000000	2.734040
20500.000000	2.730777
20750.000000	2.729683
21000.000000	2.719812
21250.000000	2.716993
21500.000000	2.728568
21750.000000	2.724632
22000.000000	2.730752
22250.000000	2.715617
22500.000000	2.711402
22750.000000	2.726676
23000.000000	2.722345
23250.000000	2.711181
23500.000000	2.717583
23750.000000	2.726100
24000.000000	2.723107
24250.000000	2.700128
24500.000000	2.710361
24750.000000	2.706326
25000.000000	2.697910
25250.000000	2.710958
25500.000000	2.706799
25750.000000	2.707505
26000.000000	2.711336
26250.000000	2.698910
26500.000000	2.705060
26750.000000	2.694153


==> figs/data/fig_instability_otherPosEncoding/softmaxALiBi_H12_HDim64_blkSize8K_valid.dat <==
0.000000	9.350077
250.000000	5.314246
500.000000	4.605689
750.000000	4.206997
1000.000000	3.917032
1250.000000	3.768257
1500.000000	3.642621
1750.000000	3.556121
2000.000000	3.487034
2250.000000	3.425581
2500.000000	3.375552
2750.000000	3.319207
3000.000000	3.313398
3250.000000	3.281692
3500.000000	3.254987
3750.000000	3.239662
4000.000000	3.206634
4250.000000	3.190417
4500.000000	3.170868
4750.000000	3.171368
5000.000000	3.167199
5250.000000	3.132418
5500.000000	3.136124
5750.000000	3.102737
6000.000000	3.097924
6250.000000	3.087373
6500.000000	3.085880
6750.000000	3.079487
7000.000000	3.067361
7250.000000	3.058501
7500.000000	3.065951
7750.000000	3.057348
8000.000000	3.050819
8250.000000	3.052510
8500.000000	3.039241
8750.000000	3.034804
9000.000000	3.031483
9250.000000	3.032650
9500.000000	3.016674
9750.000000	3.018488
10000.000000	3.014591
10250.000000	3.016149
10500.000000	3.013149
10750.000000	2.996454
11000.000000	3.000964
11250.000000	3.008832
11500.000000	2.984967
11750.000000	2.993927
12000.000000	2.991818
12250.000000	2.983287
12500.000000	2.991091
12750.000000	2.989388
13000.000000	2.989614
13250.000000	2.972715
13500.000000	2.970686
13750.000000	2.980478
14000.000000	2.960818
14250.000000	2.975595
14500.000000	2.965265
14750.000000	2.961226
15000.000000	2.967052
15250.000000	2.981626
15500.000000	2.962211
15750.000000	2.979936
16000.000000	2.961710
16250.000000	2.948144
16500.000000	2.948630
16750.000000	2.936088
17000.000000	2.941667
17250.000000	2.960915
17500.000000	2.944415
17750.000000	2.938647
18000.000000	2.965438
18250.000000	2.941543
18500.000000	2.944722
18750.000000	2.937158
19000.000000	2.942948
19250.000000	2.953285
19500.000000	2.942976
19750.000000	2.931262
20000.000000	2.933556
20250.000000	2.935718
20500.000000	2.934476
20750.000000	2.920945
21000.000000	2.942064
21250.000000	2.942326
21500.000000	2.938560
21750.000000	2.942335
22000.000000	2.927685
22250.000000	2.927463
22500.000000	2.918531
22750.000000	2.932421
23000.000000	2.943356
23250.000000	2.918893
23500.000000	2.930840
23750.000000	2.909673
24000.000000	2.914183
24250.000000	2.911491
24500.000000	2.917264
24750.000000	2.918421
25000.000000	2.911578
25250.000000	2.908672
25500.000000	2.923809
25750.000000	2.915099
26000.000000	2.916099
26250.000000	2.924592
26500.000000	2.911052
26750.000000	2.909560


==> figs/data/fig_instability_otherPosEncoding/softmaxNoPE_H12_HDim64_blkSize8K.dat <==
0.000000	9.347293
250.000000	5.420102
500.000000	5.036736
750.000000	4.887735
1000.000000	4.722156
1250.000000	4.417260
1500.000000	4.013095
1750.000000	3.777575
2000.000000	3.633093
2250.000000	3.509454
2500.000000	3.370478
2750.000000	3.328351
3000.000000	3.381938
3250.000000	5.034014
3500.000000	5.883468
3750.000000	3.624894
4000.000000	4.995910
4250.000000	5.787998
4500.000000	5.343674
4750.000000	5.252268
5000.000000	4.695030
5250.000000	4.153075
5500.000000	3.823876
5750.000000	3.667398
6000.000000	3.637883
6250.000000	3.788261
6500.000000	5.077921
6750.000000	5.429573
7000.000000	5.386522
7250.000000	5.221980
7500.000000	4.968935
7750.000000	5.375326
8000.000000	4.717124
8250.000000	5.116926
8500.000000	5.320251
8750.000000	4.969507
9000.000000	4.936495


==> figs/data/fig_instability_otherPosEncoding/softmaxNoPE_H12_HDim64_blkSize8K_valid.dat <==
0.000000	9.351371
250.000000	5.531910
500.000000	5.183220
750.000000	5.013095
1000.000000	4.852660
1250.000000	4.539061
1500.000000	4.229736
1750.000000	3.990297
2000.000000	3.819743
2250.000000	3.678277
2500.000000	3.539581
2750.000000	3.518477
3000.000000	3.553378
3250.000000	5.099422
3500.000000	5.929847
3750.000000	3.818116
4000.000000	5.111227
4250.000000	5.868165
4500.000000	5.448019
4750.000000	5.356133
5000.000000	4.832629
5250.000000	4.299089
5500.000000	3.995447
5750.000000	3.865836
6000.000000	3.821542
6250.000000	3.940956
6500.000000	5.185764
6750.000000	5.505180
7000.000000	5.525022
7250.000000	5.333014
7500.000000	5.068261
7750.000000	5.462453
8000.000000	4.872644
8250.000000	5.271524
8500.000000	5.406540
8750.000000	5.102736
9000.000000	5.024612


==> figs/data/fig_instability_otherPosEncoding/softmaxRoPE_H12_HDim64_blkSize8K_base40K.dat <==
0.000000	9.350368
250.000000	5.424876
500.000000	4.718966
750.000000	4.232891
1000.000000	3.925981
1250.000000	3.662035
1500.000000	3.515028
1750.000000	3.407129
2000.000000	3.298316
2250.000000	3.247175
2500.000000	3.193766
2750.000000	3.147316
3000.000000	3.123358
3250.000000	3.084126
3500.000000	3.048793
3750.000000	3.039557
4000.000000	2.997982
4250.000000	3.006663
4500.000000	2.965981
4750.000000	2.962208
5000.000000	2.931285
5250.000000	2.919790
5500.000000	2.922826
5750.000000	2.911281
6000.000000	2.914667
6250.000000	2.899684
6500.000000	2.902151
6750.000000	2.884856
7000.000000	2.869845
7250.000000	2.879847
7500.000000	2.866891
7750.000000	2.855140
8000.000000	2.849286
8250.000000	2.843235
8500.000000	2.836905
8750.000000	2.844914
9000.000000	2.837196
9250.000000	2.839736
9500.000000	2.821719
9750.000000	2.815482
10000.000000	2.827612
10250.000000	2.820179
10500.000000	2.804196
10750.000000	2.810101
11000.000000	2.813590
11250.000000	2.809055
11500.000000	2.784580
11750.000000	2.790968
12000.000000	2.785062
12250.000000	2.774589
12500.000000	2.786640
12750.000000	2.779633
13000.000000	2.780145
13250.000000	2.781469
13500.000000	2.767284
13750.000000	2.772119
14000.000000	2.759646
14250.000000	2.785844
14500.000000	2.766696
14750.000000	2.756696
15000.000000	2.744264
15250.000000	2.760609
15500.000000	2.744783
15750.000000	2.753526
16000.000000	2.757881
16250.000000	2.759932
16500.000000	2.751506
16750.000000	2.730865
17000.000000	2.746149
17250.000000	2.746791
17500.000000	2.731429
17750.000000	2.731175
18000.000000	2.734478
18250.000000	2.735674
18500.000000	2.732253
18750.000000	2.735090
19000.000000	2.736424
19250.000000	2.738468
19500.000000	2.743994
19750.000000	2.720850
20000.000000	2.724580
20250.000000	2.739149
20500.000000	2.735413
20750.000000	2.724588
21000.000000	2.723358
21250.000000	2.709052
21500.000000	2.736820
21750.000000	2.722618
22000.000000	2.712737
22250.000000	2.730266
22500.000000	2.723876
22750.000000	2.712004
23000.000000	2.723608
23250.000000	2.714267
23500.000000	2.719798
23750.000000	2.703274
24000.000000	2.710468
24250.000000	2.704282
24500.000000	2.716041
24750.000000	2.712514
25000.000000	2.714117
25250.000000	2.710852
25500.000000	2.699616
25750.000000	2.697717
26000.000000	2.716949
26250.000000	2.705750
26500.000000	2.699821
26750.000000	2.702915
27000.000000	2.696138
27250.000000	2.693041
27500.000000	2.705751
27750.000000	2.698991
28000.000000	2.712474
28250.000000	2.703366
28500.000000	2.692217
28750.000000	2.705298
29000.000000	2.700562
29250.000000	2.698903
29500.000000	2.696775
29750.000000	2.686635
30000.000000	2.687251
30250.000000	2.698870
30500.000000	2.695751
30750.000000	2.700918
31000.000000	2.686806
31250.000000	2.682316
31500.000000	2.699362
31750.000000	2.694470
32000.000000	2.682957
32250.000000	2.692244
32500.000000	2.698700
32750.000000	2.695756
33000.000000	2.674293
33250.000000	2.684225
33500.000000	2.680522
33750.000000	2.671969
34000.000000	2.686171
34250.000000	2.681841
34500.000000	2.683611
34750.000000	2.687337
35000.000000	2.676272
35250.000000	2.681157
35500.000000	2.670949
35750.000000	2.700087
36000.000000	2.679272
36250.000000	2.672944
36500.000000	2.662092
36750.000000	2.679345
37000.000000	2.666568
37250.000000	2.676504


==> figs/data/fig_instability_otherPosEncoding/softmaxRoPE_H12_HDim64_blkSize8K_base40K_freqLow0.9.dat <==
0.000000	9.347461
250.000000	5.423702
500.000000	5.050192
750.000000	4.896760
1000.000000	4.737199
1250.000000	4.361846
1500.000000	3.970627
1750.000000	3.731933
2000.000000	3.575171
2250.000000	3.447880
2500.000000	3.385664
2750.000000	3.353332
3000.000000	3.403459
3250.000000	3.514988
3500.000000	3.588247
3750.000000	6.928927
4000.000000	6.737210


==> figs/data/fig_instability_otherPosEncoding/softmaxRoPE_H12_HDim64_blkSize8K_base40K_freqLow0.9_valid.dat <==
0.000000	9.350106
250.000000	5.529787
500.000000	5.150023
750.000000	5.032853
1000.000000	4.843750
1250.000000	4.500204
1500.000000	4.145658
1750.000000	3.881378
2000.000000	3.759613
2250.000000	3.645586
2500.000000	3.559227
2750.000000	3.528525
3000.000000	3.583726
3250.000000	3.690383
3500.000000	3.744709
3750.000000	6.933770
4000.000000	6.757159


==> figs/data/fig_instability_otherPosEncoding/softmaxRoPE_H12_HDim64_blkSize8K_base40K_valid.dat <==
0.000000	9.353492
250.000000	5.504709
500.000000	4.854925
750.000000	4.392266
1000.000000	4.065150
1250.000000	3.827117
1500.000000	3.678607
1750.000000	3.567049
2000.000000	3.490594
2250.000000	3.438248
2500.000000	3.370891
2750.000000	3.323273
3000.000000	3.290756
3250.000000	3.248594
3500.000000	3.247590
3750.000000	3.200267
4000.000000	3.195508
4250.000000	3.192964
4500.000000	3.171076
4750.000000	3.154816
5000.000000	3.139279
5250.000000	3.121328
5500.000000	3.132602
5750.000000	3.099749
6000.000000	3.099179
6250.000000	3.086252
6500.000000	3.098616
6750.000000	3.082877
7000.000000	3.065223
7250.000000	3.062881
7500.000000	3.058650
7750.000000	3.054362
8000.000000	3.038825
8250.000000	3.053620
8500.000000	3.051737
8750.000000	3.043873
9000.000000	3.043239
9250.000000	3.025480
9500.000000	3.021492
9750.000000	3.013206
10000.000000	3.025797
10250.000000	3.031105
10500.000000	3.002613
10750.000000	3.013830
11000.000000	2.988601
11250.000000	2.990803
11500.000000	2.984676
11750.000000	2.987438
12000.000000	2.987641
12250.000000	2.978402
12500.000000	2.975043
12750.000000	2.985192
13000.000000	2.980724
13250.000000	2.978905
13500.000000	2.984413
13750.000000	2.970485
14000.000000	2.966591
14250.000000	2.968161
14500.000000	2.978237
14750.000000	2.961141
15000.000000	2.963706
15250.000000	2.960466
15500.000000	2.962798
15750.000000	2.960876
16000.000000	2.947561
16250.000000	2.953556
16500.000000	2.964693
16750.000000	2.941681
17000.000000	2.950838
17250.000000	2.950311
17500.000000	2.943263
17750.000000	2.952410
18000.000000	2.949623
18250.000000	2.953461
18500.000000	2.937846
18750.000000	2.934368
19000.000000	2.947408
19250.000000	2.925941
19500.000000	2.944428
19750.000000	2.934072
20000.000000	2.931486
20250.000000	2.935771
20500.000000	2.953018
20750.000000	2.933234
21000.000000	2.951050
21250.000000	2.933655
21500.000000	2.920311
21750.000000	2.920520
22000.000000	2.911220
22250.000000	2.919649
22500.000000	2.937070
22750.000000	2.918443
23000.000000	2.913270
23250.000000	2.940604
23500.000000	2.919404
23750.000000	2.923497
24000.000000	2.913918
24250.000000	2.923463
24500.000000	2.924211
24750.000000	2.909773
25000.000000	2.927267
25250.000000	2.924297
25500.000000	2.909864
25750.000000	2.917738
26000.000000	2.913493
26250.000000	2.915256
26500.000000	2.915960
26750.000000	2.913242
27000.000000	2.923244
27250.000000	2.901851
27500.000000	2.908813
27750.000000	2.902661
28000.000000	2.924750
28250.000000	2.911961
28500.000000	2.901086
28750.000000	2.904459
29000.000000	2.905562
29250.000000	2.906799
29500.000000	2.893340
29750.000000	2.912095
30000.000000	2.915803
30250.000000	2.912816
30500.000000	2.917370
30750.000000	2.901087
31000.000000	2.903745
31250.000000	2.896116
31500.000000	2.912845
31750.000000	2.918385
32000.000000	2.893853
32250.000000	2.908029
32500.000000	2.886412
32750.000000	2.890744
33000.000000	2.887713
33250.000000	2.894690
33500.000000	2.896663
33750.000000	2.887709
34000.000000	2.888222
34250.000000	2.899681
34500.000000	2.894415
34750.000000	2.896163
35000.000000	2.903782
35250.000000	2.892358
35500.000000	2.888715
35750.000000	2.893291
36000.000000	2.899789
36250.000000	2.886447
36500.000000	2.891207
36750.000000	2.890008
37000.000000	2.894567
37250.000000	2.893692


==> figs/data/fig_instability_wiki40b/softmaxLocalAttn_L12_H12_HDim64_blkSize2048_wiki40b.dat <==
0.000000	9.310524
250.000000	5.756540
500.000000	5.077300
750.000000	4.303438
1000.000000	3.740715
1250.000000	3.503722
1500.000000	3.362760
1750.000000	3.253582
2000.000000	3.182822
2250.000000	3.109723
2500.000000	3.044931
2750.000000	3.003005
3000.000000	2.965892
3250.000000	2.931426
3500.000000	2.904294
3750.000000	2.880695
4000.000000	2.858674
4250.000000	2.842834
4500.000000	2.827094
4750.000000	2.806577
5000.000000	2.798539
5250.000000	2.788241
5500.000000	2.775614
5750.000000	2.764020
6000.000000	2.754747
6250.000000	2.740244
6500.000000	2.737118
6750.000000	2.732708
7000.000000	2.725579
7250.000000	2.708235
7500.000000	2.713265
7750.000000	2.704775
8000.000000	2.692479
8250.000000	2.686276
8500.000000	2.688367
8750.000000	2.680203
9000.000000	2.677126
9250.000000	2.675543
9500.000000	2.664917
9750.000000	2.665888
10000.000000	2.657368
10250.000000	2.652127
10500.000000	2.648200
10750.000000	2.652297
11000.000000	2.647001
11250.000000	2.648023
11500.000000	2.633794
11750.000000	2.646708
12000.000000	2.634673
12250.000000	2.631562
12500.000000	2.622529
12750.000000	2.626409
13000.000000	2.621449
13250.000000	2.621143
13500.000000	2.626054
13750.000000	2.608829
14000.000000	2.620179
14250.000000	2.614194
14500.000000	2.610453
14750.000000	2.614534
15000.000000	2.606479
15250.000000	2.612396
15500.000000	2.604576
15750.000000	2.607575
16000.000000	2.596148
16250.000000	2.598507
16500.000000	2.593016
16750.000000	2.598408
17000.000000	2.591869
17250.000000	2.589669
17500.000000	2.585605
17750.000000	2.580456
18000.000000	2.587040
18250.000000	2.588013
18500.000000	2.581550
18750.000000	2.579379
19000.000000	2.581168
19250.000000	2.587125
19500.000000	2.580203
19750.000000	2.581644
20000.000000	2.577754
20250.000000	2.577381
20500.000000	2.570734
20750.000000	2.578021
21000.000000	2.575480
21250.000000	2.571893
21500.000000	2.573135
21750.000000	2.570278
22000.000000	2.572412
22250.000000	2.559477
22500.000000	2.561487
22750.000000	2.570862
23000.000000	2.570716
23250.000000	2.563408
23500.000000	2.556737
23750.000000	2.563122
24000.000000	2.562521
24250.000000	2.562224
24500.000000	2.564111
24750.000000	2.558231
25000.000000	2.563683


==> figs/data/fig_instability_wiki40b/softmaxLocalAttn_L12_H12_HDim64_blkSize32768_wiki40b.dat <==
0.000000	11.013586
250.000000	5.923906
500.000000	5.178775
750.000000	4.394250
1000.000000	3.877929
1250.000000	3.619352
1500.000000	3.470930
1750.000000	3.354375
2000.000000	3.273801
2250.000000	3.170064
2500.000000	3.068829
2750.000000	3.008008
3000.000000	2.969314
3250.000000	2.936321
3500.000000	2.904223
3750.000000	2.882660
4000.000000	2.853997
4250.000000	2.847069
4500.000000	2.822406
4750.000000	2.808958
5000.000000	2.798489
5250.000000	2.780066
5500.000000	2.770619
5750.000000	2.769704
6000.000000	2.748692
6250.000000	2.749259
6500.000000	2.722834
6750.000000	2.736193
7000.000000	2.717947
7250.000000	2.713807
7500.000000	2.704464
7750.000000	2.705547
8000.000000	2.696685
8250.000000	2.684533
8500.000000	2.678973
8750.000000	2.682818
9000.000000	2.667866
9250.000000	2.665542
9500.000000	2.656913
9750.000000	2.657198
10000.000000	2.655045
10250.000000	2.655546
10500.000000	2.649880
10750.000000	2.639897
11000.000000	2.632637
11250.000000	2.639357
11500.000000	2.632968
11750.000000	2.620569
12000.000000	2.617954
12250.000000	2.627175
12500.000000	2.622714
12750.000000	2.628157
13000.000000	2.627228
13250.000000	2.610809
13500.000000	2.615490
13750.000000	2.612825
14000.000000	2.613653
14250.000000	2.618886
14500.000000	2.613436
14750.000000	2.610691
15000.000000	2.613025
15250.000000	2.595557
15500.000000	2.601543
15750.000000	2.584310
16000.000000	2.587118
16250.000000	2.590917
16500.000000	2.589988
16750.000000	2.590711
17000.000000	2.600894
17250.000000	2.582825
17500.000000	2.588976
17750.000000	2.579829
18000.000000	2.577523
18250.000000	2.581784
18500.000000	2.574799
18750.000000	2.574773
19000.000000	2.574390
19250.000000	2.569747
19500.000000	2.568379
19750.000000	2.558254
20000.000000	2.572872
20250.000000	2.552828
20500.000000	2.559681
20750.000000	2.545980
21000.000000	2.562920
21250.000000	2.560503
21500.000000	2.564288
21750.000000	2.565785
22000.000000	2.544788
22250.000000	2.565156


==> figs/data/fig_instability_wiki40b/softmaxLocalAttn_L12_H12_HDim64_blkSize8192_wiki40b.dat <==
0.000000	10.979779
250.000000	5.910822
500.000000	5.163291
750.000000	4.370557
1000.000000	3.849987
1250.000000	3.550267
1500.000000	3.398412
1750.000000	3.264399
2000.000000	3.174937
2250.000000	3.102165
2500.000000	3.036500
2750.000000	2.985678
3000.000000	2.952540
3250.000000	2.917377
3500.000000	2.895390
3750.000000	2.864217
4000.000000	2.852220
4250.000000	2.835557
4500.000000	2.814601
4750.000000	2.802448
5000.000000	2.792645
5250.000000	2.769774
5500.000000	2.770229
5750.000000	2.752861
6000.000000	2.744234
6250.000000	2.733416
6500.000000	2.729103
6750.000000	2.719918
7000.000000	2.705322
7250.000000	2.698282
7500.000000	2.700939
7750.000000	2.692097
8000.000000	2.679803
8250.000000	2.682643
8500.000000	2.683549
8750.000000	2.683472
9000.000000	2.674864
9250.000000	2.650074
9500.000000	2.660321
9750.000000	2.648122
10000.000000	2.641952
10250.000000	2.638211
10500.000000	2.640623
10750.000000	2.634222
11000.000000	2.634204
11250.000000	2.635905
11500.000000	2.627070
11750.000000	2.622335
12000.000000	2.622137
12250.000000	2.622020
12500.000000	2.611427
12750.000000	2.617141
13000.000000	2.602308
13250.000000	2.609989
13500.000000	2.612215
13750.000000	2.601883
14000.000000	2.597907
14250.000000	2.596989
14500.000000	2.598786
14750.000000	2.601451
15000.000000	2.591059
15250.000000	2.595212
15500.000000	2.581741
15750.000000	2.591677
16000.000000	2.594900
16250.000000	2.591861
16500.000000	2.586482
16750.000000	2.587445
17000.000000	2.574430
17250.000000	2.578335
17500.000000	2.577525
17750.000000	2.576477
18000.000000	2.566628
18250.000000	2.574868
18500.000000	2.569176
18750.000000	2.565021
19000.000000	2.567544
19250.000000	2.572024
19500.000000	2.562445
19750.000000	2.560262
20000.000000	2.557594
20250.000000	2.560519
20500.000000	2.562775
20750.000000	2.566060
21000.000000	2.560909
21250.000000	2.560190
21500.000000	2.553781
21750.000000	2.557418
22000.000000	2.568980
22250.000000	2.553727
22500.000000	2.553307
22750.000000	2.552078
23000.000000	2.541399
23250.000000	2.544236
23500.000000	2.561748
23750.000000	2.549895
24000.000000	2.549006
24250.000000	2.552701
24500.000000	2.543984
24750.000000	2.537594
25000.000000	2.543342


==> figs/data/fig_instability_wiki40b/softmax_L12_H12_HDim64_blkSize2048_wiki40b.dat <==
0.000000	10.988869
250.000000	5.919734
500.000000	5.247934
750.000000	4.679178
1000.000000	4.045286
1250.000000	3.657693
1500.000000	3.456230
1750.000000	3.319079
2000.000000	3.235994
2250.000000	3.151546
2500.000000	3.092887
2750.000000	3.031909
3000.000000	3.001952
3250.000000	2.963529
3500.000000	2.937036
3750.000000	2.911674
4000.000000	2.886676
4250.000000	2.869245
4500.000000	2.852098
4750.000000	2.834002
5000.000000	2.817784
5250.000000	2.798142
5500.000000	2.789773
5750.000000	2.783788
6000.000000	2.773092
6250.000000	2.759362
6500.000000	2.748892
6750.000000	2.751445
7000.000000	2.742011
7250.000000	2.733101
7500.000000	2.724389
7750.000000	2.721122
8000.000000	2.706464
8250.000000	2.710037
8500.000000	2.705858
8750.000000	2.704672
9000.000000	2.692750
9250.000000	2.692908
9500.000000	2.686024
9750.000000	2.687084
10000.000000	2.674668
10250.000000	2.677071
10500.000000	2.669172
10750.000000	2.664123
11000.000000	2.666146
11250.000000	2.660563
11500.000000	2.651345
11750.000000	2.650197
12000.000000	2.648091


==> figs/data/fig_instability_wiki40b/softmax_L12_H12_HDim64_blkSize32768_wiki40b.dat <==
0.000000	10.924448
250.000000	5.976096
500.000000	5.458485
750.000000	5.302125
1000.000000	4.905723
1250.000000	4.495823
1500.000000	3.935399
1750.000000	3.640175
2000.000000	3.439696
2250.000000	3.310134
2500.000000	3.240185
2750.000000	3.177186
3000.000000	3.130821
3250.000000	3.174409
3500.000000	5.739543
3750.000000	5.812179
4000.000000	4.765908
4250.000000	3.195717
4500.000000	3.074645
4750.000000	3.102618
5000.000000	3.147850
5250.000000	6.712250
5500.000000	3.639436
5750.000000	3.190062
6000.000000	3.552102


==> figs/data/fig_instability_wiki40b/softmax_L12_H12_HDim64_blkSize512_wiki40b.dat <==
0.000000	9.372328
250.000000	5.767311
500.000000	4.983135
750.000000	4.355699
1000.000000	3.846621
1250.000000	3.582135
1500.000000	3.434340
1750.000000	3.323568
2000.000000	3.239176
2250.000000	3.163966
2500.000000	3.108204
2750.000000	3.066932
3000.000000	3.025388
3250.000000	2.995237
3500.000000	2.967120
3750.000000	2.946594
4000.000000	2.927173
4250.000000	2.907056
4500.000000	2.890313
4750.000000	2.875346
5000.000000	2.865442
5250.000000	2.857904
5500.000000	2.841359
5750.000000	2.832801
6000.000000	2.825069
6250.000000	2.812073
6500.000000	2.808664
6750.000000	2.799739
7000.000000	2.791167
7250.000000	2.787524
7500.000000	2.779981
7750.000000	2.771008
8000.000000	2.766409
8250.000000	2.761560
8500.000000	2.756694
8750.000000	2.751616
9000.000000	2.766972
9250.000000	2.742686
9500.000000	2.741233
9750.000000	2.735313
10000.000000	2.733495
10250.000000	2.731817
10500.000000	2.727190
10750.000000	2.724329
11000.000000	2.719613
11250.000000	2.718706
11500.000000	2.717541
11750.000000	2.710797
12000.000000	2.710797
12250.000000	2.705574
12500.000000	2.705043
12750.000000	2.702375
13000.000000	2.696875
13250.000000	2.695514
13500.000000	2.697943
13750.000000	2.692045
14000.000000	2.689823


==> figs/data/fig_instability_wiki40b/softmax_L12_H12_HDim64_blkSize8192_wiki40b.dat <==
0.000000	10.990454
250.000000	5.965420
500.000000	5.405036
750.000000	5.034329
1000.000000	4.566354
1250.000000	3.947146
1500.000000	3.631810
1750.000000	3.428504
2000.000000	3.320184
2250.000000	3.222183
2500.000000	3.143640
2750.000000	3.083582
3000.000000	3.040569
3250.000000	3.000095
3500.000000	2.986728
3750.000000	2.936857
4000.000000	2.920432
4250.000000	2.899837
4500.000000	2.878121
4750.000000	2.864247
5000.000000	2.853637
5250.000000	2.826793
5500.000000	2.827870
5750.000000	2.806970
6000.000000	2.799403
6250.000000	2.786506
6500.000000	2.782434
6750.000000	2.773106
7000.000000	2.757682
7250.000000	2.751563
7500.000000	2.756614
7750.000000	2.752395
8000.000000	2.749901
8250.000000	2.746143
8500.000000	3.173206
8750.000000	2.758246
9000.000000	2.751906
9250.000000	2.746853
9500.000000	2.750883
9750.000000	2.731269
10000.000000	2.720135
10250.000000	2.727118
10500.000000	2.743888
10750.000000	2.727521
11000.000000	2.720104
11250.000000	4.687118
11500.000000	2.761685
11750.000000	3.433979
12000.000000	2.986150
12250.000000	2.934154
12500.000000	2.804151
12750.000000	2.778348
13000.000000	2.787103
13250.000000	3.081183
13500.000000	4.193695
13750.000000	4.450743
14000.000000	3.808038
14250.000000	3.132058
14500.000000	3.771545
14750.000000	4.245046
15000.000000	7.029522


==> figs/data/fig_limitation/logit_vs_loss_local_softmax.dat <==
8.478658855892718e-06	4.443804740905762
6.718722033838276e-06	4.21610689163208
5.0226713028678205e-06	4.131004810333252
3.3819696909631602e-06	4.873433589935303
2.4952967123681447e-06	5.496604919433594
1.9370970676391153e-06	6.0537519454956055
1.2938694453623611e-06	6.783102989196777
9.632458386477083e-07	7.3633222579956055
6.499840310425498e-07	8.877077102661133
5.156958309271431e-07	10.137746810913086
4.014199816992914e-07	11.478874206542969
3.518264293234097e-07	12.023214340209961
3.10661448565952e-07	12.657251358032227
2.8889826353406534e-07	13.159477233886719
2.6790684160005185e-07	14.315096855163574
2.580346460945293e-07	14.991874694824219


==> figs/data/fig_limitation/logit_vs_loss_softmax.dat <==
1.6275009329547174e-05	5.3533782958984375
1.6011948900995776e-05	5.248360633850098
1.5659652490285225e-05	5.156752586364746
1.4959696272853762e-05	5.63964319229126
1.4128657312539872e-05	6.248738765716553
1.321716536040185e-05	6.343942642211914
1.126133429352194e-05	7.994412422180176
9.264716027246322e-06	8.969773292541504
5.981063168292167e-06	10.418983459472656
3.788497906498378e-06	12.305855751037598
1.9857527604472125e-06	15.861318588256836
1.4461489854511456e-06	18.99472427368164
1.1314151606711675e-06	22.888896942138672
1.0301652082489454e-06	24.68050765991211
9.10225821826316e-07	26.540904998779297
8.433100333604671e-07	27.46123695373535


==> figs/data/fig_limitation/max_attn_scores_tstep100000_qdim25_atypelocal_softmax.dat <==
100	4.4462504386901855
1000	5.140347957611084
10000	11.547819137573242
100000	15.27922248840332


==> figs/data/fig_limitation/max_attn_scores_tstep100000_qdim25_atypesoftmax.dat <==
100	5.354635238647461
1000	5.934561252593994
10000	16.30620002746582
100000	30.742385864257812


==> figs/data/fig_limitation/train_losses_lsoftmax_qd25.dat <==
0	2.141836921509821e-05
455	4.7133685256994795e-06
955	2.983030981340562e-06
1455	2.1137063868081896e-06
1955	1.5955068874973222e-06
2455	1.2636169230972882e-06
2955	1.0437703394927667e-06
3455	8.920038681026199e-07
3955	7.806472694937838e-07
4455	6.964070280446322e-07
4955	6.318165333141224e-07
5455	5.825127118441742e-07
5955	5.435538241727045e-07
6455	5.125531288285856e-07
6955	4.864899096901354e-07
7455	4.630569492292125e-07
7955	4.4435267909648246e-07
8455	4.297682210108178e-07
8955	4.1670844552754716e-07
9455	4.044088370847021e-07
9955	3.941609065805096e-07
10455	3.8373940469682566e-07
10955	3.7461106217051565e-07
11455	3.671519550607627e-07
11955	3.6074663967156084e-07
12455	3.556721992481471e-07
12955	3.503978973640187e-07
13455	3.4528036962910846e-07
13955	3.406687483220594e-07
14455	3.36669842226911e-07
14955	3.3221752460121934e-07
15455	3.287381673544587e-07
15955	3.2563008289798745e-07
16455	3.227488036827708e-07
16955	3.1989461035664135e-07
17455	3.171144555835781e-07
17955	3.1467953931496595e-07
18455	3.1284275792131666e-07
18955	3.1137022915572743e-07
19455	3.0982033649706864e-07
19955	3.080873796079686e-07
20455	3.06451255482898e-07
20955	3.047914560738718e-07
21455	3.030000925718923e-07
21955	3.013874732005206e-07
22455	2.98998287462382e-07
22955	2.9612084517793846e-07
23455	2.945837707102328e-07
23955	2.9352244723668264e-07
24455	2.924598447862081e-07
24955	2.9109673960192595e-07
25455	2.8930443818353524e-07
25955	2.881662908293947e-07
26455	2.8706222110486124e-07
26955	2.860661538761633e-07
27455	2.8498772053353605e-07
27955	2.840707509221829e-07
28455	2.831835956840223e-07
28955	2.822746125730191e-07
29455	2.810117791796074e-07
29955	2.800053664486768e-07
30455	2.789653876789089e-07
30955	2.776463077225344e-07
31455	2.7622294851425977e-07
31955	2.754688637196523e-07
32455	2.749110876720806e-07
32955	2.742649201081804e-07
33455	2.7319390483171446e-07
33955	2.723753311784094e-07
34455	2.7157790327692055e-07
34955	2.7108012545795646e-07
35455	2.7034948857362906e-07
35955	2.697007914775895e-07
36455	2.693768692552112e-07
36955	2.689888276563579e-07
37455	2.6862306867769803e-07
37955	2.6830375077224744e-07
38455	2.67877794613014e-07
38955	2.6753704673865286e-07
39455	2.670264791504451e-07
39955	2.6661047058951226e-07
40455	2.6605593461681565e-07
40955	2.6572359956844593e-07
41455	2.6527698082645657e-07
41955	2.6496513783058617e-07
42455	2.645482197749516e-07
42955	2.6407928999105934e-07
43455	2.635828479924385e-07
43955	2.630685287385859e-07
44455	2.624095145620231e-07
44955	2.61705309867466e-07
45455	2.610862281926529e-07
45955	2.608372540180426e-07
46455	2.606066402677243e-07
46955	2.6032324740299373e-07
47455	2.599364847810648e-07
47955	2.5972769890358904e-07
48455	2.595463115540042e-07
48955	2.591218049019517e-07
49455	2.586908465218585e-07
49955	2.580647162631067e-07
50455	2.577328928055067e-07
50955	2.57480593290893e-07
51455	2.572899688857433e-07
51955	2.569563548604492e-07
52455	2.564817407346709e-07
52955	2.5605115183680027e-07
53455	2.558272171881981e-07
53955	2.5564654038134904e-07
54455	2.5542723847138404e-07
54955	2.549084854308603e-07
55455	2.5427016225876287e-07
55955	2.538262435791694e-07
56455	2.536551164666889e-07
56955	2.536551164666889e-07
57455	2.536551164666889e-07
57955	2.536551164666889e-07
58455	2.536551164666889e-07
58955	2.536551164666889e-07
59455	2.536551164666889e-07
59955	2.536551164666889e-07
60455	2.536551164666889e-07
60955	2.536551164666889e-07
61455	2.536551164666889e-07
61955	2.536551164666889e-07
62455	2.536551164666889e-07
62955	2.536551164666889e-07
63455	2.536551164666889e-07
63955	2.536551164666889e-07
64455	2.536551164666889e-07
64955	2.536551164666889e-07
65455	2.536551164666889e-07
65955	2.536551164666889e-07
66455	2.536551164666889e-07
66955	2.536551164666889e-07
67455	2.536551164666889e-07
67955	2.536551164666889e-07
68455	2.536551164666889e-07
68955	2.536551164666889e-07
69455	2.536551164666889e-07
69955	2.536551164666889e-07
70455	2.536551164666889e-07
70955	2.536551164666889e-07
71455	2.536551164666889e-07
71955	2.536551164666889e-07
72455	2.536551164666889e-07
72955	2.536551164666889e-07
73455	2.536551164666889e-07
73955	2.536551164666889e-07
74455	2.536551164666889e-07
74955	2.536551164666889e-07
75455	2.536551164666889e-07
75955	2.536551164666889e-07
76455	2.536551164666889e-07
76955	2.536551164666889e-07
77455	2.536551164666889e-07
77955	2.536551164666889e-07
78455	2.536551164666889e-07
78955	2.536551164666889e-07
79455	2.536551164666889e-07
79955	2.536551164666889e-07
80455	2.536551164666889e-07
80955	2.536551164666889e-07
81455	2.536551164666889e-07
81955	2.536551164666889e-07
82455	2.536551164666889e-07
82955	2.536551164666889e-07
83455	2.536551164666889e-07
83955	2.536551164666889e-07
84455	2.536551164666889e-07
84955	2.536551164666889e-07
85455	2.536551164666889e-07
85955	2.536551164666889e-07
86455	2.536551164666889e-07
86955	2.536551164666889e-07
87455	2.536551164666889e-07
87955	2.536551164666889e-07
88455	2.536551164666889e-07
88955	2.536551164666889e-07
89455	2.536551164666889e-07
89955	2.536551164666889e-07
90455	2.536551164666889e-07
90955	2.536551164666889e-07
91455	2.536551164666889e-07
91955	2.536551164666889e-07
92455	2.536551164666889e-07
92955	2.536551164666889e-07
93455	2.536551164666889e-07
93955	2.536551164666889e-07
94455	2.536551164666889e-07
94955	2.536551164666889e-07
95455	2.536551164666889e-07
95955	2.536551164666889e-07
96455	2.536551164666889e-07
96955	2.536551164666889e-07
97455	2.536551164666889e-07
97955	2.536551164666889e-07
98455	2.536551164666889e-07
98955	2.536551164666889e-07
99455	2.536551164666889e-07
99955	2.536551164666889e-07


==> figs/data/fig_limitation/train_losses_softmax_qd25.dat <==
0	1.8013031876762398e-05
455	1.5569208699162118e-05
955	1.4652770005341154e-05
1455	1.3551689335145056e-05
1955	1.2365127986413427e-05
2455	1.1124739103252068e-05
2955	9.866509572020732e-06
3455	8.663281732879113e-06
3955	7.573130915261572e-06
4455	6.590582415810786e-06
4955	5.719376986235147e-06
5455	4.933672698825831e-06
5955	4.276269919500919e-06
6455	3.734579422598472e-06
6955	3.293554073025007e-06
7455	2.928198000518023e-06
7955	2.635075361467898e-06
8455	2.395555611656164e-06
8955	2.188889311582898e-06
9455	2.026646598096704e-06
9955	1.8938395669465535e-06
10455	1.783413040357118e-06
10955	1.684226958786894e-06
11455	1.6028678828661214e-06
11955	1.5381835964944912e-06
12455	1.4831387034064392e-06
12955	1.4306541515907156e-06
13455	1.3872930821889895e-06
13955	1.3524482938009896e-06
14455	1.3183849887354882e-06
14955	1.287989221054886e-06
15455	1.2615304285645834e-06
15955	1.2381938176986296e-06
16455	1.2167905651949695e-06
16955	1.1980280305579072e-06
17455	1.179368723569496e-06
17955	1.163705292128725e-06
18455	1.1495355920487782e-06
18955	1.1375886970199645e-06
19455	1.1253853244852507e-06
19955	1.116114958676917e-06
20455	1.10694554678048e-06
20955	1.097819108508702e-06
21455	1.0879551837206236e-06
21955	1.0788303370645735e-06
22455	1.0712094535847427e-06
22955	1.0645031807143823e-06
23455	1.0586628604869475e-06
23955	1.0527502354307217e-06
24455	1.0453815093569574e-06
24955	1.037828269545571e-06
25455	1.031843794407905e-06
25955	1.0260152976115933e-06
26455	1.0206148317593033e-06
26955	1.0156846883546677e-06
27455	1.0093988294102019e-06
27955	1.002210069600551e-06
28455	9.960023135135998e-07
28955	9.9004148523818e-07
29455	9.847173032540013e-07
29955	9.79240667220438e-07
30455	9.721397873363458e-07
30955	9.668154916653293e-07
31455	9.618519243304036e-07
31955	9.577921673553647e-07
32455	9.524969755148049e-07
32955	9.480845619691536e-07
33455	9.43633040151326e-07
33955	9.397940630151425e-07
34455	9.367565780848963e-07
34955	9.33250760226656e-07
35455	9.294572578255611e-07
35955	9.255632562599203e-07
36455	9.224081622960512e-07
36955	9.192797278956277e-07
37455	9.153430369224225e-07
37955	9.131597948908166e-07
38455	9.099047701965901e-07
38955	9.064526125257544e-07
39455	9.039263773047423e-07
39955	9.006955110635317e-07
40455	8.976687695394503e-07
40955	8.949091920840146e-07
41455	8.922442589209822e-07
41955	8.898988994587853e-07
42455	8.869384942045144e-07
42955	8.847878802953346e-07
43455	8.826830821817566e-07
43955	8.794534096523421e-07
44455	8.761257390688115e-07
44955	8.737825964999502e-07
45455	8.708545919944299e-07
45955	8.677405389789783e-07
46455	8.628784371467191e-07
46955	8.594564633312984e-07
47455	8.566406108911906e-07
47955	8.540089311281918e-07
48455	8.518093750353728e-07
48955	8.492269216731074e-07
49455	8.465479481856164e-07
49955	8.435109180027212e-07
50455	8.417840717811487e-07
50955	8.400157298638078e-07
51455	8.382608598367369e-07
51955	8.366487804778444e-07
52455	8.348033020411094e-07
52955	8.33123806387448e-07
53455	8.316072239722416e-07
53955	8.299002729472704e-07
54455	8.282237331513898e-07
54955	8.263614859060908e-07
55455	8.245787057603593e-07
55955	8.227432886087627e-07
56455	8.202634944609599e-07
56955	8.186054856196279e-07
57455	8.170015917130513e-07
57955	8.149897894327296e-07
58455	8.138958946801722e-07
58955	8.124814030452399e-07
59455	8.106021027742827e-07
59955	8.090769938462472e-07
60455	8.076165727288753e-07
60955	8.047805977184908e-07
61455	8.017827326511906e-07
61955	7.985377692421025e-07
62455	7.960770176396181e-07
62955	7.934629593364662e-07
63455	7.906035648375109e-07
63955	7.878791734583501e-07
64455	7.862483926146524e-07
64955	7.847211236367002e-07
65455	7.83231428158615e-07
65955	7.81847859343543e-07
66455	7.805230097801541e-07
66955	7.7945389875822e-07
67455	7.783389150972653e-07
67955	7.773866173010902e-07
68455	7.76179490458162e-07
68955	7.750574582132685e-07
69455	7.738336194051953e-07
69955	7.725183195361751e-07
70455	7.713767899986124e-07
70955	7.706710789534554e-07
71455	7.694711143813038e-07
71955	7.6854769304191e-07
72455	7.674120183764899e-07
72955	7.664714303246001e-07
73455	7.656986440451874e-07
73955	7.650928637303878e-07
74455	7.643554909009254e-07
74955	7.627394325027126e-07
75455	7.61204546506633e-07
75955	7.600440881105897e-07
76455	7.589590609313746e-07
76955	7.580335363854829e-07
77455	7.570154707536858e-07
77955	7.551943213002232e-07
78455	7.540631372648932e-07
78955	7.533951702498598e-07
79455	7.528058745265298e-07
79955	7.521771863139293e-07
80455	7.511598028031585e-07
80955	7.499006642319728e-07
81455	7.489414315386966e-07
81955	7.482611863451893e-07
82455	7.470370633200218e-07
82955	7.4601524602258e-07
83455	7.448547876265366e-07
83955	7.434792905769427e-07
84455	7.42329177683132e-07
84955	7.409721547446679e-07
85455	7.39429253826529e-07
85955	7.386785227936343e-07
86455	7.381539148809679e-07
86955	7.375871291515068e-07
87455	7.366588761215098e-07
87955	7.350986379606184e-07
88455	7.34222794562811e-07
88955	7.337057468248531e-07
89455	7.32637488454202e-07
89955	7.316043024729879e-07
90455	7.308424301299965e-07
90955	7.296415560631431e-07
91455	7.284673415597354e-07
91955	7.267385058185027e-07
92455	7.25530014733522e-07
92955	7.243846766868955e-07
93455	7.238134571707633e-07
93955	7.232829375425354e-07
94455	7.228931622194068e-07
94955	7.221905775622872e-07
95455	7.211273214124958e-07
95955	7.205892984529783e-07
96455	7.197984359663678e-07
96955	7.189170219135121e-07
97455	7.183677439570602e-07
97955	7.178877012847806e-07
98455	7.17248838100204e-07
98955	7.167170110733423e-07
99455	7.160884933909983e-07
99955	7.152046350711316e-07


==> figs/data/fig_localFullInterleaved/softmaxLocalFullInt_L12_H12_HDim64_I3_blkSize8K.dat <==
0.000000	9.296038
250.000000	5.521155
500.000000	5.029254
750.000000	4.711683
1000.000000	4.183980
1250.000000	3.790599
1500.000000	3.601080
1750.000000	3.502675
2000.000000	3.432407
2250.000000	3.334221
2500.000000	3.284211
2750.000000	3.222146
3000.000000	3.188647
3250.000000	3.175314
3500.000000	3.152108
3750.000000	3.112088
4000.000000	3.095586
4250.000000	3.082806
4500.000000	3.063602
4750.000000	3.036157
5000.000000	3.023520
5250.000000	3.013521
5500.000000	2.984821
5750.000000	2.990875
6000.000000	2.947506
6250.000000	2.963883
6500.000000	2.954043
6750.000000	2.962567
7000.000000	2.963167
7250.000000	2.952930
7500.000000	2.921582
7750.000000	2.931617
8000.000000	2.922997
8250.000000	2.916327
8500.000000	2.911717
8750.000000	2.915820
9000.000000	2.906764
9250.000000	2.900288
9500.000000	2.882795
9750.000000	2.881071
10000.000000	2.883127
10250.000000	2.865725
10500.000000	2.875508
10750.000000	2.870483
11000.000000	2.843056
11250.000000	2.857888
11500.000000	2.857287
11750.000000	2.872662
12000.000000	2.850641
12250.000000	2.856452
12500.000000	2.861535
12750.000000	2.847799
13000.000000	2.834924
13250.000000	2.843308
13500.000000	2.829510
13750.000000	2.833676
14000.000000	2.832777
14250.000000	2.848528
14500.000000	2.803835
14750.000000	2.832264
15000.000000	2.794945
15250.000000	2.826462
15500.000000	2.821801
15750.000000	2.828333
16000.000000	2.805851
16250.000000	2.814590
16500.000000	2.780483
16750.000000	2.802639
17000.000000	2.790686
17250.000000	2.802261
17500.000000	2.790880
17750.000000	2.809478
18000.000000	2.787755
18250.000000	2.788638
18500.000000	2.804941
18750.000000	2.796681
19000.000000	2.795083
19250.000000	2.797246
19500.000000	2.801821
19750.000000	2.791080
20000.000000	2.790214
20250.000000	2.787221
20500.000000	2.791302
20750.000000	2.796589
21000.000000	2.790548
21250.000000	2.782383
21500.000000	2.792166
21750.000000	2.763273
22000.000000	2.791118
22250.000000	2.778535
22500.000000	2.770041
22750.000000	2.779736
23000.000000	2.775180
23250.000000	2.771082
23500.000000	2.776384
23750.000000	2.774537
24000.000000	2.791791
24250.000000	2.777542
24500.000000	2.770509
24750.000000	2.767719
25000.000000	2.768872


==> figs/data/fig_localFullInterleaved/softmaxLocalFullInt_L12_H12_HDim64_I3_blkSize8K_valid.dat <==
0.000000	9.296434
250.000000	5.580103
500.000000	5.101223
750.000000	4.865075
1000.000000	4.317825
1250.000000	3.984452
1500.000000	3.794211
1750.000000	3.688741
2000.000000	3.597477
2250.000000	3.506835
2500.000000	3.461507
2750.000000	3.433598
3000.000000	3.386067
3250.000000	3.332515
3500.000000	3.316633
3750.000000	3.295348
4000.000000	3.289594
4250.000000	3.253937
4500.000000	3.239089
4750.000000	3.218524
5000.000000	3.202617
5250.000000	3.199781
5500.000000	3.190709
5750.000000	3.164566
6000.000000	3.159765
6250.000000	3.166110
6500.000000	3.159658
6750.000000	3.154470
7000.000000	3.129900
7250.000000	3.139349
7500.000000	3.115220
7750.000000	3.120423
8000.000000	3.121794
8250.000000	3.123391
8500.000000	3.101928
8750.000000	3.094233
9000.000000	3.093156
9250.000000	3.067589
9500.000000	3.079922
9750.000000	3.091634
10000.000000	3.081221
10250.000000	3.070467
10500.000000	3.063707
10750.000000	3.056260
11000.000000	3.063827
11250.000000	3.048583
11500.000000	3.070463
11750.000000	3.050765
12000.000000	3.049744
12250.000000	3.026367
12500.000000	3.043084
12750.000000	3.051729
13000.000000	3.019085
13250.000000	3.039549
13500.000000	3.024811
13750.000000	3.030633
14000.000000	3.022527
14250.000000	3.012680
14500.000000	3.018265
14750.000000	3.021694
15000.000000	3.025270
15250.000000	3.015110
15500.000000	3.014545
15750.000000	3.034705
16000.000000	3.024876
16250.000000	2.999599
16500.000000	3.018075
16750.000000	3.012440
17000.000000	2.995973
17250.000000	3.011768
17500.000000	3.012262
17750.000000	3.009804
18000.000000	2.998116
18250.000000	3.004195
18500.000000	2.994210
18750.000000	2.997689
19000.000000	3.007947
19250.000000	2.992397
19500.000000	2.991358
19750.000000	2.994335
20000.000000	2.979292
20250.000000	2.972504
20500.000000	2.986690
20750.000000	2.971454
21000.000000	2.992618
21250.000000	2.982819
21500.000000	2.983423
21750.000000	2.969873
22000.000000	2.983270
22250.000000	2.989801
22500.000000	3.004806
22750.000000	2.990144
23000.000000	2.982458
23250.000000	2.971871
23500.000000	2.968898
23750.000000	2.961137
24000.000000	2.973634
24250.000000	2.982037
24500.000000	2.962400
24750.000000	2.974011
25000.000000	2.974546


==> figs/data/fig_structured_attn/softmaxConstrainedAttn_L12_H12_HDim64_blkSize2048_attnSpan100.dat <==
0.000000	9.338994
250.000000	5.551972
500.000000	4.992184
750.000000	4.661789
1000.000000	4.142286
1250.000000	3.835003
1500.000000	3.622336
1750.000000	3.516813
2000.000000	3.423896
2250.000000	3.327969
2500.000000	3.284414
2750.000000	3.236763
3000.000000	3.198834
3250.000000	3.168904
3500.000000	3.130030
3750.000000	3.122847
4000.000000	3.093133
4250.000000	3.079204
4500.000000	3.067507
4750.000000	3.038992
5000.000000	3.039476
5250.000000	3.022609
5500.000000	2.999170
5750.000000	3.011785
6000.000000	2.988248
6250.000000	2.977121
6500.000000	2.975408
6750.000000	2.941255
7000.000000	2.940480
7250.000000	2.935826
7500.000000	2.927008
7750.000000	2.914703
8000.000000	2.930933
8250.000000	2.926867
8500.000000	2.918673
8750.000000	2.904297
9000.000000	2.899003
9250.000000	2.894052
9500.000000	2.899550
9750.000000	2.884801
10000.000000	2.887706
10250.000000	2.884771
10500.000000	2.883255
10750.000000	2.884232
11000.000000	2.883493
11250.000000	2.875649
11500.000000	2.872173
11750.000000	2.881969
12000.000000	2.850761
12250.000000	2.855031
12500.000000	2.840700
12750.000000	2.847387
13000.000000	2.847473
13250.000000	2.850163
13500.000000	2.852964
13750.000000	2.844486
14000.000000	2.831723
14250.000000	2.817642
14500.000000	2.835025
14750.000000	2.829715
15000.000000	2.811689


==> figs/data/fig_structured_attn/softmaxLocalAttn_L12_H12_HDim64_attnSpan100_blkSize2048.dat <==
0.000000	9.369489
500.000000	4.944242
1000.000000	3.871632
1500.000000	3.520326
2000.000000	3.368325
2500.000000	3.237303
3000.000000	3.164150
3500.000000	3.102562
4000.000000	3.065299
4500.000000	3.032256
5000.000000	3.001688
5500.000000	2.980069
6000.000000	2.969773
6500.000000	2.946490
7000.000000	2.934370
7500.000000	2.920231
8000.000000	2.902303
8500.000000	2.899229
9000.000000	2.889657
9500.000000	2.883654
10000.000000	2.874123
10500.000000	2.865767
11000.000000	2.863856
11500.000000	2.858030
12000.000000	2.844789
12500.000000	2.844839
13000.000000	2.835019
13500.000000	2.824536
14000.000000	2.823241
14500.000000	2.828159
15000.000000	2.816003
15500.000000	2.811760
16000.000000	2.818893
16500.000000	2.806233
17000.000000	2.805759
17500.000000	2.797823
18000.000000	2.795917
18500.000000	2.795641
19000.000000	2.782427
19500.000000	2.789356
20000.000000	2.787381
20500.000000	2.782631
21000.000000	2.786255
21500.000000	2.776946
22000.000000	2.777153
22500.000000	2.773354
23000.000000	2.777602
23500.000000	2.769129
24000.000000	2.764405
24500.000000	2.772081
25000.000000	2.775541
25500.000000	2.760116
26000.000000	2.772144
26500.000000	2.757565
27000.000000	2.767261
27500.000000	2.759913
28000.000000	2.750173


==> figs/data/fig_structured_attn/softmaxLocalFullInt_L12_H12_HDim64_I3_blkSize2K_attnSpan100.dat <==
0.000000	9.377543
250.000000	5.443124
500.000000	4.951930
750.000000	4.356364
1000.000000	3.894558
1250.000000	3.673874
1500.000000	3.531687
1750.000000	3.425150
2000.000000	3.343927
2250.000000	3.291126
2500.000000	3.218886
2750.000000	3.179608
3000.000000	3.135809
3250.000000	3.116039
3500.000000	3.092128
3750.000000	3.060133
4000.000000	3.044527
4250.000000	3.020810
4500.000000	3.016099
4750.000000	3.010905
5000.000000	2.992577
5250.000000	2.978840
5500.000000	2.960186
5750.000000	2.951822
6000.000000	2.939913
6250.000000	2.938468
6500.000000	2.927468
6750.000000	2.923163
7000.000000	2.928014
7250.000000	2.915550
7500.000000	2.900514
7750.000000	2.909356
8000.000000	2.899924
8250.000000	2.887982
8500.000000	2.886475
8750.000000	2.892318
9000.000000	2.871029
9250.000000	2.865527
9500.000000	2.862200
9750.000000	2.856744
10000.000000	2.847714
10250.000000	2.862998
10500.000000	2.862213
10750.000000	2.841087
11000.000000	2.853863
11250.000000	2.846758
11500.000000	2.842230
11750.000000	2.864518
12000.000000	2.834277
12250.000000	2.836400
12500.000000	2.823969
12750.000000	2.834969
13000.000000	2.831643
13250.000000	2.829183
13500.000000	2.816256
13750.000000	2.825757
14000.000000	2.798177
14250.000000	2.816431
14500.000000	2.810447
14750.000000	2.810073
15000.000000	2.807039
15250.000000	2.805663
15500.000000	2.799505
15750.000000	2.796190
16000.000000	2.797587
16250.000000	2.808901
16500.000000	2.804362


==> figs/data/fig_structured_attn/softmax_L12_H12_HDim64_blkSize2048.dat <==
0.000000	9.379596
500.000000	4.986923
1000.000000	4.134614
1500.000000	3.622946
2000.000000	3.433956
2500.000000	3.289026
3000.000000	3.206266
3500.000000	3.140159
4000.000000	3.105059
4500.000000	3.068620
5000.000000	3.042512
5500.000000	3.042391
6000.000000	3.184271
6500.000000	5.541704
7000.000000	5.380370
7500.000000	5.613833
8000.000000	5.775737
8500.000000	5.644335
9000.000000	6.200975
9500.000000	5.625970
10000.000000	5.439325
10500.000000	4.965561
11000.000000	4.899598
11500.000000	5.277468
12000.000000	5.444264
12500.000000	5.594420
13000.000000	5.475019
13500.000000	5.502207
14000.000000	6.228203
14500.000000	5.328433
15000.000000	5.192389
15500.000000	5.250416
16000.000000	5.255009


==> figs/data/larger_models_more_instability/softmax_L12_H12_HDim64_blkSize2K_gseed1.dat <==
0.000000	9.386414
250.000000	5.491230
500.000000	4.983992
750.000000	4.577995
1000.000000	4.114614
1250.000000	3.792621
1500.000000	3.628962
1750.000000	3.530187
2000.000000	3.430209
2250.000000	3.344648
2500.000000	3.292752
2750.000000	3.238734
3000.000000	3.182905
3250.000000	3.169759
3500.000000	3.144964
3750.000000	3.099805
4000.000000	3.091744
4250.000000	3.069794
4500.000000	3.058710
4750.000000	3.030086
5000.000000	3.027797
5250.000000	3.006500
5500.000000	3.003065
5750.000000	2.986890
6000.000000	2.969655
6250.000000	2.961301
6500.000000	2.964129
6750.000000	2.955418
7000.000000	2.940131
7250.000000	2.952705
7500.000000	2.922197
7750.000000	2.922381
8000.000000	2.922974
8250.000000	2.906802
8500.000000	2.908236
8750.000000	2.902005
9000.000000	2.909178
9250.000000	2.893511
9500.000000	2.884396
9750.000000	2.885430
10000.000000	2.866684
10250.000000	2.869483
10500.000000	2.868400
10750.000000	2.866961
11000.000000	2.864716
11250.000000	2.855118
11500.000000	2.853747
11750.000000	2.855215
12000.000000	2.841934
12250.000000	2.837674
12500.000000	2.849204
12750.000000	2.835938
13000.000000	2.841951
13250.000000	2.830194
13500.000000	2.834952
13750.000000	2.831642
14000.000000	2.820491
14250.000000	2.822017
14500.000000	2.821168
14750.000000	2.820429
15000.000000	2.814816
15250.000000	2.817577
15500.000000	2.813116
15750.000000	2.811383
16000.000000	2.809793
16250.000000	2.814604
16500.000000	2.801450
16750.000000	2.809942
17000.000000	2.810077
17250.000000	2.794616
17500.000000	2.792288
17750.000000	2.801384
18000.000000	2.793906
18250.000000	2.789268
18500.000000	2.795943
18750.000000	2.792123
19000.000000	2.795628
19250.000000	2.787507
19500.000000	2.787943
19750.000000	2.788936
20000.000000	2.791942
20250.000000	2.775613
20500.000000	2.784570
20750.000000	2.787251
21000.000000	2.784187
21250.000000	2.786759
21500.000000	2.776691
21750.000000	2.776348
22000.000000	2.790302
22250.000000	2.774015
22500.000000	2.783863
22750.000000	2.782286
23000.000000	2.771785
23250.000000	2.771968
23500.000000	2.780627
23750.000000	2.768186
24000.000000	2.752421
24250.000000	2.775505
24500.000000	2.767577
24750.000000	2.765170
25000.000000	2.772913


==> figs/data/larger_models_more_instability/softmax_L12_H12_HDim64_blkSize2K_gseed2.dat <==
0.000000	9.344843
250.000000	5.476466
500.000000	4.977355
750.000000	4.584120
1000.000000	4.154850
1250.000000	3.811835
1500.000000	3.645037
1750.000000	3.518432
2000.000000	3.438892
2250.000000	3.341161
2500.000000	3.299409
2750.000000	3.243294
3000.000000	3.208341
3250.000000	3.166143
3500.000000	3.136916
3750.000000	3.122548
4000.000000	3.100850
4250.000000	3.080570
4500.000000	3.061016
4750.000000	3.047922
5000.000000	3.029360
5250.000000	3.020676
5500.000000	3.008038
5750.000000	3.000863
6000.000000	2.983496
6250.000000	2.966995
6500.000000	2.962372
6750.000000	2.955329
7000.000000	2.957849
7250.000000	2.947137
7500.000000	2.943995
7750.000000	2.927479
8000.000000	2.920403
8250.000000	2.917508
8500.000000	2.900399
8750.000000	2.894878
9000.000000	2.894217
9250.000000	2.888451
9500.000000	2.890232
9750.000000	2.896849
10000.000000	2.880800
10250.000000	2.882872
10500.000000	2.882895
10750.000000	2.870954
11000.000000	2.874028
11250.000000	2.869774
11500.000000	2.872341
11750.000000	2.853798
12000.000000	2.853773
12250.000000	2.847056
12500.000000	2.847476
12750.000000	2.840979
13000.000000	2.846409
13250.000000	2.845943
13500.000000	2.826695
13750.000000	2.841129
14000.000000	2.835751
14250.000000	2.831561
14500.000000	2.829132
14750.000000	2.820313
15000.000000	2.822186
15250.000000	2.816220
15500.000000	2.818029
15750.000000	2.820172
16000.000000	2.810991
16250.000000	2.823200
16500.000000	2.819592
16750.000000	2.809076
17000.000000	2.815274
17250.000000	2.804752
17500.000000	2.802142
17750.000000	2.806772
18000.000000	2.799429
18250.000000	2.812754
18500.000000	2.783563
18750.000000	2.796675
19000.000000	2.798852
19250.000000	2.790975
19500.000000	2.801385
19750.000000	2.794227
20000.000000	2.794319
20250.000000	2.791511
20500.000000	2.788765
20750.000000	2.791509
21000.000000	2.792748
21250.000000	2.781905
21500.000000	2.789871
21750.000000	2.787400
22000.000000	2.779155
22250.000000	2.778772
22500.000000	2.776431
22750.000000	2.796010
23000.000000	2.788442
23250.000000	2.766587
23500.000000	2.769951
23750.000000	2.775600
24000.000000	2.771385
24250.000000	2.780511
24500.000000	2.763482
24750.000000	2.770555
25000.000000	2.765129


==> figs/data/larger_models_more_instability/softmax_L12_H12_HDim64_blkSize2K_gseed3.dat <==
0.000000	9.438564
250.000000	5.486944
500.000000	4.977066
750.000000	4.561790
1000.000000	4.116982
1250.000000	3.797786
1500.000000	3.628954
1750.000000	3.513319
2000.000000	3.424273
2250.000000	3.339731
2500.000000	3.291827
2750.000000	3.239278
3000.000000	3.211432
3250.000000	3.162301
3500.000000	3.147026
3750.000000	3.122208
4000.000000	3.098168
4250.000000	3.093349
4500.000000	3.074998
4750.000000	3.073100
5000.000000	3.197930
5250.000000	3.084286
5500.000000	3.057465
5750.000000	3.116419
6000.000000	3.083367
6250.000000	3.928340
6500.000000	3.519546
6750.000000	6.028701
7000.000000	5.127768
7250.000000	4.800711
7500.000000	4.244709
7750.000000	4.878907
8000.000000	4.409273
8250.000000	5.661647
8500.000000	4.367173
8750.000000	3.968235
9000.000000	3.636962
9250.000000	3.938620
9500.000000	3.482991
9750.000000	3.681367
10000.000000	4.042446
10250.000000	3.613835
10500.000000	3.612966
10750.000000	3.557457
11000.000000	3.803021
11250.000000	3.741202
11500.000000	3.569707
11750.000000	3.661133
12000.000000	3.529248
12250.000000	3.712167
12500.000000	3.734819
12750.000000	4.061030
13000.000000	4.519890
13250.000000	5.226599
13500.000000	5.011240
13750.000000	4.981282
14000.000000	5.064638
14250.000000	5.087869
14500.000000	5.569043
14750.000000	5.177478
15000.000000	5.353397
15250.000000	4.700664
15500.000000	4.747494
15750.000000	4.479784
16000.000000	4.338258
16250.000000	4.066586
16500.000000	4.404927
16750.000000	3.895544
17000.000000	3.656779
17250.000000	4.865665
17500.000000	3.899420
17750.000000	3.611964
18000.000000	3.567565
18250.000000	3.537990
18500.000000	3.532417
18750.000000	3.460772
19000.000000	3.479651
19250.000000	3.641282
19500.000000	3.460289
19750.000000	3.434895
20000.000000	3.507802
20250.000000	3.397727
20500.000000	3.379057
20750.000000	3.380896
21000.000000	3.322829
21250.000000	3.306274
21500.000000	3.291368
21750.000000	3.260373
22000.000000	3.255873
22250.000000	3.250084
22500.000000	3.230301
22750.000000	3.280846
23000.000000	3.195395
23250.000000	3.201626
23500.000000	3.221134
23750.000000	3.220290
24000.000000	3.199818
24250.000000	3.152566
24500.000000	3.138959
24750.000000	3.314167
25000.000000	3.173732


==> figs/data/larger_models_more_instability/softmax_L36_H20_HDim64_blkSize2K_gseed1.dat <==
0.000000	9.540988
250.000000	5.357097
500.000000	4.885108
750.000000	4.185369
1000.000000	3.702951
1250.000000	3.446145
1500.000000	3.292044
1750.000000	3.217422
2000.000000	3.115175
2250.000000	3.050356
2500.000000	2.976659
2750.000000	2.944429
3000.000000	2.887366
3250.000000	2.863858
3500.000000	2.833019
3750.000000	2.806571
4000.000000	2.785757
4250.000000	2.767459
4500.000000	2.746890
4750.000000	2.732055
5000.000000	2.715298
5250.000000	2.710186
5500.000000	3.323113
5750.000000	4.340683
6000.000000	2.708229
6250.000000	2.745151
6500.000000	2.820343
6750.000000	2.926763
7000.000000	5.284284
7250.000000	2.907975
7500.000000	2.959769
7750.000000	2.814526
8000.000000	6.115073
8250.000000	2.810039
8500.000000	2.738751


==> figs/data/larger_models_more_instability/softmax_L36_H20_HDim64_blkSize2K_gseed2.dat <==
0.000000	9.462918
250.000000	5.349069
500.000000	4.876577
750.000000	4.203153
1000.000000	3.696833
1250.000000	3.470147
1500.000000	3.306949
1750.000000	3.198480
2000.000000	3.135081
2250.000000	3.048714
2500.000000	2.983970
2750.000000	2.937991
3000.000000	2.892509
3250.000000	2.868127
3500.000000	2.824582
3750.000000	2.807279
4000.000000	2.783082
4250.000000	2.768544
4500.000000	2.752585
4750.000000	2.741347
5000.000000	2.730647
5250.000000	2.788823
5500.000000	2.716084
5750.000000	2.699408
6000.000000	4.777244
6250.000000	3.226325
6500.000000	2.756927
6750.000000	2.768290
7000.000000	2.716462
7250.000000	2.697649
7500.000000	3.204968
7750.000000	5.644928
8000.000000	3.329797
8250.000000	3.252758
8500.000000	3.091780


==> figs/data/larger_models_more_instability/softmax_L36_H20_HDim64_blkSize2K_gseed3.dat <==
0.000000	9.481296
250.000000	5.373248
500.000000	4.875614
750.000000	4.188256
1000.000000	3.683196
1250.000000	3.461761
1500.000000	3.306746
1750.000000	3.196828
2000.000000	3.103856
2250.000000	3.046429
2500.000000	2.982896
2750.000000	2.949553
3000.000000	2.901228
3250.000000	2.862375
3500.000000	2.822392
3750.000000	2.803214
4000.000000	2.759380
4250.000000	2.770463
4500.000000	2.744132
4750.000000	2.716995
5000.000000	2.723406
5250.000000	2.703701
5500.000000	3.041926
5750.000000	5.406075
6000.000000	3.001618
6250.000000	2.873056
6500.000000	2.904219
6750.000000	2.794633


==> figs/data/larger_models_more_logit_explosion/blkSize32768_ckpt_softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan1000_blkSize32K.dat <==
2000	116.5
4000	7264.0
6000	1056768.0
8000	8290304.0
10000	35389440.0
12000	69730304.0
14000	94371840.0


==> figs/data/larger_models_more_logit_explosion/blkSize32768_ckpt_softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan1000_blkSize32K_fp32.dat <==
2000	171.0
4000	462.0
6000	3632.0
8000	1656.0
10000	1032.0
12000	680.0
14000	442.0


==> figs/data/larger_models_more_logit_explosion/blkSize32768_ckpt_softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan100_blkSize32K.dat <==
2000	7.25 
4000	70.5 
6000	85.0
8000	89.5 
10000	89.0 
12000	90.0 
14000	91.0


==> figs/data/larger_models_more_logit_explosion/blkSize32768_ckpt_softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan10_blkSize32K.dat <==
2000	50.25
4000	102.5
6000	163.0
8000	210.0
10000	264.0
12000	318.0
14000	404.0


==> figs/data/larger_models_more_logit_explosion/blkSize32768_ckpt_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan1000_blkSize32K.dat <==
2000	142.0
4000	197.0
6000	160.0
8000	150.0
10000	148.0
12000	147.0
14000	145.0


==> figs/data/larger_models_more_logit_explosion/blkSize32768_ckpt_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan100_blkSize32K.dat <==
2000	94.0
4000	78.5
6000	91.5
8000	85.0
10000	95.0
12000	104.5


==> figs/data/larger_models_more_logit_explosion/blkSize32768_ckpt_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K_fp32.dat <==
2000	74.5
4000	222.0
6000	410.0
8000	568.0
10000	848.0


==> figs/data/larger_models_more_logit_explosion/gpt2_softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan1000_blkSize32K.dat <==
0.000000	9.334886
250.000000	5.655956
500.000000	5.140810
750.000000	4.962580
1000.000000	4.863388
1250.000000	4.525621
1500.000000	3.987935
1750.000000	3.833226
2000.000000	3.678536
2250.000000	3.595988
2500.000000	3.494206
2750.000000	3.456789
3000.000000	3.358240
3250.000000	3.279921
3500.000000	3.243638
3750.000000	3.209329
4000.000000	3.209378
4250.000000	3.160053
4500.000000	3.305245
4750.000000	3.834520
5000.000000	7.170999
5250.000000	5.340291
5500.000000	5.022285
5750.000000	4.631973
6000.000000	3.800505
6250.000000	3.563990
6500.000000	3.719301
6750.000000	5.334102
7000.000000	4.654641
7250.000000	4.007863
7500.000000	4.269077
7750.000000	3.782205
8000.000000	3.599506
8250.000000	3.478389
8500.000000	3.472198
8750.000000	3.481035
9000.000000	3.620271
9250.000000	3.613361
9500.000000	3.486303
9750.000000	3.811831
10000.000000	3.758217
10250.000000	5.644175
10500.000000	3.963409
10750.000000	4.422823
11000.000000	4.894512
11250.000000	5.582546
11500.000000	5.279803
11750.000000	5.365637
12000.000000	5.861050
12250.000000	5.800496
12500.000000	5.721956
12750.000000	5.614618
13000.000000	5.704803
13250.000000	6.428611
13500.000000	6.688539
13750.000000	6.687638
14000.000000	6.675134
14250.000000	6.756637


==> figs/data/larger_models_more_logit_explosion/gpt2_softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan10_blkSize32K.dat <==
0.000000	9.337602
250.000000	5.597673
500.000000	4.883490
750.000000	4.497900
1000.000000	4.216348
1250.000000	3.975849
1500.000000	3.636296
1750.000000	3.605121
2000.000000	3.461994
2250.000000	3.432940
2500.000000	3.357766
2750.000000	3.314230
3000.000000	3.246305
3250.000000	3.190195
3500.000000	3.174464
3750.000000	3.153025
4000.000000	3.157943
4250.000000	3.107692
4500.000000	3.065713
4750.000000	3.063905
5000.000000	3.046769
5250.000000	2.987732
5500.000000	3.023215
5750.000000	2.982535
6000.000000	2.971368
6250.000000	2.975453
6500.000000	2.928180
6750.000000	2.967118
7000.000000	2.975416
7250.000000	2.949405
7500.000000	2.896110
7750.000000	2.996831
8000.000000	2.941324
8250.000000	2.904670
8500.000000	2.912083
8750.000000	2.930826
9000.000000	2.919744
9250.000000	2.878345
9500.000000	2.908594
9750.000000	2.871548
10000.000000	2.784205
10250.000000	2.856469
10500.000000	2.854592
10750.000000	2.877994
11000.000000	2.863469
11250.000000	2.847394
11500.000000	2.827918
11750.000000	2.886161
12000.000000	2.881055
12250.000000	2.896157
12500.000000	2.801032
12750.000000	2.812867
13000.000000	2.853658
13250.000000	2.880657
13500.000000	2.852628
13750.000000	2.861589
14000.000000	2.762404
14250.000000	2.774089
14500.000000	2.807800
14750.000000	2.792548
15000.000000	2.811450
15250.000000	2.846152
15500.000000	2.797335
15750.000000	2.789479
16000.000000	2.822644
16250.000000	2.800173
16500.000000	2.806610
16750.000000	2.826587
17000.000000	2.793028
17250.000000	2.777862
17500.000000	2.815911
17750.000000	2.768649
18000.000000	2.793746
18250.000000	2.798731
18500.000000	2.787930
18750.000000	2.783675
19000.000000	2.771045
19250.000000	2.733674
19500.000000	2.777982
19750.000000	2.723031
20000.000000	2.818027
20250.000000	2.768073
20500.000000	2.765945
20750.000000	2.785008
21000.000000	2.760698
21250.000000	2.776522
21500.000000	2.768552
21750.000000	2.756289
22000.000000	2.752593
22250.000000	2.767664
22500.000000	2.798517
22750.000000	2.780808
23000.000000	2.764457
23250.000000	2.748682
23500.000000	2.761506
23750.000000	2.779409
24000.000000	2.767435
24250.000000	2.751100
24500.000000	2.739469
24750.000000	2.756160
25000.000000	2.745502
25250.000000	2.745966
25500.000000	2.742254
25750.000000	2.774515
26000.000000	2.772571
26250.000000	2.766768
26500.000000	2.749899
26750.000000	2.743160
27000.000000	2.753070
27250.000000	2.740281
27500.000000	2.751550
27750.000000	2.711608
28000.000000	2.733366
28250.000000	2.730129
28500.000000	2.755476
28750.000000	2.715371
29000.000000	2.739118
29250.000000	2.742532
29500.000000	2.773912
29750.000000	2.755862
30000.000000	2.761721
30250.000000	2.731381
30500.000000	2.774985
30750.000000	2.755216
31000.000000	2.732194
31250.000000	2.729973
31500.000000	2.758948
31750.000000	2.767174
32000.000000	2.728675
32250.000000	2.759655
32500.000000	2.733443
32750.000000	2.729297
33000.000000	2.715731
33250.000000	2.737176
33500.000000	2.694541
33750.000000	2.729148
34000.000000	2.713872
34250.000000	2.755666
34500.000000	2.711339
34750.000000	2.737152
35000.000000	2.741393
35250.000000	2.746458
35500.000000	2.779627
35750.000000	2.702157
36000.000000	2.679271
36250.000000	2.709054
36500.000000	2.742346
36750.000000	2.740727
37000.000000	2.675530
37250.000000	2.696426
37500.000000	2.729325
37750.000000	2.739249
38000.000000	2.756865
38250.000000	2.714930
38500.000000	2.725878
38750.000000	2.724191
39000.000000	2.736031
39250.000000	2.761790
39500.000000	2.704975
39750.000000	2.702038
40000.000000	2.707348
40250.000000	2.738299
40500.000000	2.719099
40750.000000	2.701378
41000.000000	2.677173
41250.000000	2.726007
41500.000000	2.704827
41750.000000	2.736644
42000.000000	2.717331
42250.000000	2.675947
42500.000000	2.718494
42750.000000	2.681353
43000.000000	2.746358
43250.000000	2.693634


==> figs/data/larger_models_more_logit_explosion/gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K.csv <==
"iter","gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K - train/loss","gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K - train/loss__MIN","gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K - train/loss__MAX","gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K - _step","gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K - _step__MIN","gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K - _step__MAX"
"0","9.410285949707031","9.410285949707031","9.410285949707031","0","0","0"
"250","5.461674690246582","5.461674690246582","5.461674690246582","1","1","1"
"500","4.873546600341797","4.873546600341797","4.873546600341797","2","2","2"
"750","4.377769947052002","4.377769947052002","4.377769947052002","3","3","3"
"1000","4.098692893981934","4.098692893981934","4.098692893981934","4","4","4"
"1250","3.6764976978302","3.6764976978302","3.6764976978302","5","5","5"
"1500","3.438502550125122","3.438502550125122","3.438502550125122","6","6","6"
"1750","3.336751937866211","3.336751937866211","3.336751937866211","7","7","7"
"2000","3.3579018115997314","3.3579018115997314","3.3579018115997314","8","8","8"
"2250","3.279254198074341","3.279254198074341","3.279254198074341","9","9","9"
"2500","3.144333839416504","3.144333839416504","3.144333839416504","10","10","10"
"2750","3.1564972400665283","3.1564972400665283","3.1564972400665283","11","11","11"
"3000","3.0606250762939453","3.0606250762939453","3.0606250762939453","12","12","12"
"3250","3.014702796936035","3.014702796936035","3.014702796936035","13","13","13"
"3500","2.949479341506958","2.949479341506958","2.949479341506958","14","14","14"
"3750","2.96164608001709","2.96164608001709","2.96164608001709","15","15","15"
"4000","2.881728410720825","2.881728410720825","2.881728410720825","16","16","16"
"4250","2.8842837810516357","2.8842837810516357","2.8842837810516357","17","17","17"
"4500","2.7549939155578613","2.7549939155578613","2.7549939155578613","18","18","18"
"4750","2.792440176010132","2.792440176010132","2.792440176010132","19","19","19"
"5000","2.7394165992736816","2.7394165992736816","2.7394165992736816","20","20","20"
"5250","2.81318998336792","2.81318998336792","2.81318998336792","21","21","21"
"5500","2.746971368789673","2.746971368789673","2.746971368789673","22","22","22"
"5750","2.7680420875549316","2.7680420875549316","2.7680420875549316","23","23","23"
"6000","2.7191710472106934","2.7191710472106934","2.7191710472106934","24","24","24"
"6250","2.747605085372925","2.747605085372925","2.747605085372925","25","25","25"
"6500","2.7220394611358643","2.7220394611358643","2.7220394611358643","26","26","26"
"6750","2.7126805782318115","2.7126805782318115","2.7126805782318115","27","27","27"
"7000","2.680999517440796","2.680999517440796","2.680999517440796","28","28","28"
"7250","2.654104709625244","2.654104709625244","2.654104709625244","29","29","29"
"7500","2.6617987155914307","2.6617987155914307","2.6617987155914307","30","30","30"
"7750","2.7357044219970703","2.7357044219970703","2.7357044219970703","31","31","31"
"8000","2.670576572418213","2.670576572418213","2.670576572418213","32","32","32"
"8250","2.637312889099121","2.637312889099121","2.637312889099121","33","33","33"
"8500","2.5974535942077637","2.5974535942077637","2.5974535942077637","34","34","34"
"8750","2.6241211891174316","2.6241211891174316","2.6241211891174316","35","35","35"
"9000","2.6115427017211914","2.6115427017211914","2.6115427017211914","36","36","36"
"9250","2.6511847972869873","2.6511847972869873","2.6511847972869873","37","37","37"
"9500","2.592780828475952","2.592780828475952","2.592780828475952","38","38","38"
"9750","2.6229047775268555","2.6229047775268555","2.6229047775268555","39","39","39"
"10000","2.599968910217285","2.599968910217285","2.599968910217285","40","40","40"
"10250","2.5614981651306152","2.5614981651306152","2.5614981651306152","41","41","41"
"10500","2.553985834121704","2.553985834121704","2.553985834121704","42","42","42"
"10750","2.5700628757476807","2.5700628757476807","2.5700628757476807","43","43","43"
"11000","2.5819733142852783","2.5819733142852783","2.5819733142852783","44","44","44"
"11250","2.6032910346984863","2.6032910346984863","2.6032910346984863","45","45","45"
"11500","2.705301523208618","2.705301523208618","2.705301523208618","46","46","46"
"11750","2.5583441257476807","2.5583441257476807","2.5583441257476807","47","47","47"
"12000","2.612844944000244","2.612844944000244","2.612844944000244","48","48","48"
"12250","2.7030327320098877","2.7030327320098877","2.7030327320098877","49","49","49"
"12500","3.284719944000244","3.284719944000244","3.284719944000244","50","50","50"
"12750","2.9164512157440186","2.9164512157440186","2.9164512157440186","51","51","51"
"13000","2.7868409156799316","2.7868409156799316","2.7868409156799316","52","52","52"
"13250","2.8965320587158203","2.8965320587158203","2.8965320587158203","53","53","53"
"13500","2.6904635429382324","2.6904635429382324","2.6904635429382324","54","54","54"
"13750","2.740999698638916","2.740999698638916","2.740999698638916","55","55","55"
"14000","2.6115660667419434","2.6115660667419434","2.6115660667419434","56","56","56"
"14250","2.665928840637207","2.665928840637207","2.665928840637207","57","57","57"
"14500","2.7139523029327393","2.7139523029327393","2.7139523029327393","58","58","58"
"14750","2.8572399616241455","2.8572399616241455","2.8572399616241455","59","59","59"
"15000","3.1979928016662598","3.1979928016662598","3.1979928016662598","60","60","60"
"15250","4.52269172668457","4.52269172668457","4.52269172668457","61","61","61"

==> figs/data/larger_models_more_logit_explosion/gpt2_softmaxLocalAttn_L36_H20_G1_HDim64_attnSpan10_blkSize32K.dat <==
0.000000	9.410286
250.000000	5.461675
500.000000	4.873547
750.000000	4.377770
1000.000000	4.098693
1250.000000	3.676498
1500.000000	3.438503
1750.000000	3.336752
2000.000000	3.357902
2250.000000	3.279254
2500.000000	3.144334
2750.000000	3.156497
3000.000000	3.060625
3250.000000	3.014703
3500.000000	2.949479
3750.000000	2.961646
4000.000000	2.881728
4250.000000	2.884284
4500.000000	2.754994
4750.000000	2.792440
5000.000000	2.739417
5250.000000	2.813190
5500.000000	2.746971
5750.000000	2.768042
6000.000000	2.719171
6250.000000	2.747605
6500.000000	2.722039
6750.000000	2.712681
7000.000000	2.681000
7250.000000	2.654105
7500.000000	2.661799
7750.000000	2.735704
8000.000000	2.670577
8250.000000	2.637313
8500.000000	2.597454
8750.000000	2.624121
9000.000000	2.611543
9250.000000	2.651185
9500.000000	2.592781
9750.000000	2.622905
10000.000000	2.599969
10250.000000	2.561498
10500.000000	2.553986
10750.000000	2.570063
11000.000000	2.581973
11250.000000	2.603291
11500.000000	2.705302
11750.000000	2.558344
12000.000000	2.612845
12250.000000	2.703033
12500.000000	3.284720
12750.000000	2.916451
13000.000000	2.786841
13250.000000	2.896532
13500.000000	2.690464
13750.000000	2.741000
14000.000000	2.611566
14250.000000	2.665929
14500.000000	2.713952
14750.000000	2.857240
15000.000000	3.197993
15250.000000	4.522692


==> figs/data/logit_explotion/6_5M/ckpt_softmaxLocalAttn_H2_HDim32_blkSize2048.dat <==
2000	18.944242477416992
4000	24.29677391052246
6000	25.81357765197754
8000	26.882972717285156
10000	26.80380630493164
12000	26.30708885192871
14000	29.481481552124023
16000	26.673168182373047
18000	27.82375144958496
20000	29.03152084350586
22000	28.221158981323242
24000	27.997364044189453
26000	29.1123104095459
28000	29.469642639160156
30000	30.34878158569336


==> figs/data/logit_explotion/6_5M/ckpt_softmaxLocalAttn_H4_HDim32_blkSize2048.dat <==
2000	24.487218856811523
4000	32.709129333496094
6000	36.43272399902344
8000	37.07217788696289
10000	36.63153839111328
12000	38.008323669433594
14000	38.46428298950195
16000	38.52024841308594
18000	41.01300811767578
20000	40.663230895996094
22000	41.65050506591797
24000	41.813602447509766
26000	40.91508865356445
28000	39.914302825927734
30000	41.506919860839844


==> figs/data/logit_explotion/6_5M/ckpt_softmax_H2_HDim32_blkSize128.dat <==
2000	48.98365783691406
4000	50.6412239074707
6000	57.868408203125
8000	64.72335052490234
10000	68.99160766601562
12000	74.3163833618164
14000	75.7957992553711
16000	77.54467010498047
18000	78.46400451660156
20000	83.75604248046875
22000	87.32206726074219
24000	87.0009765625
26000	89.50910186767578
28000	85.74125671386719
30000	86.96517944335938


==> figs/data/logit_explotion/6_5M/ckpt_softmax_H2_HDim32_blkSize2048.dat <==
2000	248.74368286132812
4000	212.0584259033203
6000	250.36544799804688
8000	301.5701904296875
10000	356.8713073730469
12000	407.5945739746094
14000	451.26727294921875
16000	487.9688415527344
18000	525.0725708007812
20000	558.0257568359375
22000	599.3302001953125
24000	624.048583984375
26000	656.9232788085938
28000	685.099365234375
30000	710.18896484375


==> figs/data/logit_explotion/6_5M/ckpt_softmax_H2_HDim32_blkSize512.dat <==
2000	77.2738037109375
4000	79.01416778564453
6000	105.12348175048828
8000	121.30307006835938
10000	141.02499389648438
12000	155.20057678222656
14000	170.90087890625
16000	183.1298828125
18000	195.833984375
20000	209.2503662109375
22000	216.25848388671875
24000	228.46343994140625
26000	235.40936279296875
28000	241.85340881347656
30000	248.959716796875


==> figs/data/logit_explotion/attnSpan_vs_fullLogits_L12_H12_G1_HDim64_blkSize32K.dat <==
10	404.0
20	294.0
50	110.5
100	65.0
200	32.0
400	37.5


==> figs/data/logit_explotion/attnSpan_vs_localLogits_L12_H12_G1_HDim64_blkSize32K.dat <==
10	59.75
20	62.75
50	118.0
100	91.0
200	114.5
400	179.0


==> figs/data/logit_explotion/nFullHeads_vs_fullLogits_L12_H12_HDim64_attnSpan100_blkSize32K.dat <==
1	65.0
6	159.0
11	199.0


==> figs/data/logit_explotion/nFullHeads_vs_localLogits_L12_H12_HDim64_attnSpan100_blkSize32K.dat <==
1	91.0
6	85.5
11	52.25


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G11_HDim64_blkSize2048.dat <==
2000	50.75
4000	82.0
6000	68.5
8000	79.5
10000	97.0
12000	93.0
14000	98.5


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G11_HDim64_blkSize32768.dat <==
2000	43.0
4000	77.0
6000	113.0
8000	103.5
10000	180.0
12000	165.0
14000	199.0


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G11_HDim64_blkSize8192.dat <==
2000	48.25
4000	61.5
6000	92.5
8000	98.0
10000	122.0
12000	136.0
14000	132.0


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan200_blkSize32768.dat <==
2000	92.0
4000	114.0
6000	111.0
8000	114.5
10000	114.0
12000	116.5
14000	114.0


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan20_blkSize32768.dat <==
2000	53.75
4000	97.0
6000	136.0
8000	211.0
10000	264.0
12000	284.0
14000	294.0


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan400_blkSize32768.dat <==
2000	124.5
4000	152.0
6000	170.0
8000	179.0
10000	173.0
12000	169.0
14000	165.0


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G1_HDim64_attnSpan50_blkSize32768.dat <==
2000	53.5
4000	76.5
6000	84.5
8000	97.0
10000	102.5
12000	118.0
14000	116.5


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_G6_HDim64_blkSize32768.dat <==
2000	57.25
4000	61.25
6000	90.5
8000	100.0
10000	118.0
12000	112.0
14000	159.0


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_HDim64_blkSize2048.dat <==
2000	49.5
4000	56.0
6000	59.25
8000	60.25
10000	59.25
12000	60.5
14000	56.75
16000	57.25


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_HDim64_blkSize32768.dat <==
2000	57.25
4000	70.5
6000	85.0
8000	89.5
10000	89.0
12000   90.0
14000   91.0


==> figs/data/logit_explotion/softmaxLocalAttn_L12_H12_HDim64_blkSize8192.dat <==
2000	64.5
4000	63.75
6000	70.5
8000	76.0
10000	73.5
12000   78.0
14000   77.5


==> figs/data/logit_explotion/softmax_L12_H12_HDim128_blkSize2048.dat <==
2000	267.0048522949219
4000	151866.015625
6000	4563162.5
8000	13071637.0


==> figs/data/logit_explotion/softmax_L12_H12_HDim128_blkSize2048_fp32.dat <==
2000	268.44219970703125
4000	296.1208190917969
6000	313.5831298828125
8000	318.5333557128906
10000	307.703857421875
12000	304.2490234375
14000	294.66949462890625


==> figs/data/logit_explotion/softmax_L12_H12_HDim256_blkSize2048.dat <==
2000	199.32444763183594
4000	270.1439514160156
6000	272.4940185546875
8000	230.46900939941406
10000	194.98837280273438
12000	174.61178588867188
14000	154.1224365234375


==> figs/data/logit_explotion/softmax_L12_H12_HDim384_blkSize2048.dat <==
2000	223.89837646484375
4000	233.4593505859375
6000	185.7213897705078
8000	155.66732788085938
10000	137.8887481689453
12000	140.07052612304688
14000	154.3515625


==> figs/data/logit_explotion/softmax_L12_H12_HDim64_blkSize128.dat <==
2000	49.7772331237793
4000	62.12557601928711
6000	70.45561218261719
8000	71.56343841552734
10000	80.39142608642578
12000	76.98912811279297
14000	77.29279327392578
16000	80.60321044921875


==> figs/data/logit_explotion/softmax_L12_H12_HDim64_blkSize2048.dat <==
2000	204.1140899658203
4000	6881.3525390625
6000	1706903.375
8000	7079128.5
10000	7175642.5
12000	5838386.5
14000	5637719.5
16000	4100984.75


==> figs/data/logit_explotion/softmax_L12_H12_HDim64_blkSize2048_fp32.dat <==
2000	225.7474365234375
4000	302.58782958984375
6000	336.36944580078125
8000	351.5097351074219
10000	370.3945007324219
12000	374.3303527832031
14000	383.7715759277344


==> figs/data/logit_explotion/softmax_L12_H12_HDim64_blkSize512.dat <==
2000	97.88976287841797
4000	135.7216796875
6000	162.7181396484375
8000	175.78897094726562
10000	189.3372802734375
12000	199.6173858642578
14000	213.4243927001953
16000	218.48052978515625


==> figs/data/logit_explotion/softmax_L12_H12_HDim64_blkSize8192_fp32.dat <==
2000	279.20068359375
4000	373.5214538574219
6000	398.882568359375
8000	468.17279052734375
10000	521.9487915039062
12000	542.810546875
14000	650.7494506835938


==> figs/data/logit_explotion_bert/softmaxLocalAttn_H6_HDim32_blkSize8192.dat <==
2000	129.92361450195312
4000	179.2205047607422
6000	169.00531005859375
8000	190.64234924316406
10000	204.5459747314453
12000	198.316650390625
14000	190.7390899658203
16000	184.7600860595703
18000	161.01673889160156
20000	160.7460479736328
22000	148.9339141845703
24000	142.88723754882812
26000	145.16989135742188
28000	133.50405883789062
30000	142.86695861816406


==> figs/data/logit_explotion_bert/softmax_H6_HDim32_blkSize2048.dat <==
2000	31.38409423828125
4000	671.0717163085938
6000	4110.291015625
8000	15095.658203125
10000	17022.1875
12000	12781.96484375
14000	9109.990234375
16000	6427.89892578125
18000	4409.404296875
20000	3126.0302734375
22000	2459.46630859375
24000	2021.5162353515625
26000	1627.1053466796875
28000	1273.571044921875
30000	987.315673828125


==> figs/data/logit_explotion_bert/softmax_H6_HDim32_blkSize512.dat <==
2000	33.09164047241211
4000	388.3984069824219
6000	380.1585388183594
8000	383.3633117675781
10000	391.7728271484375
12000	380.98822021484375
14000	363.11480712890625
16000	340.8488464355469
18000	306.89288330078125
20000	241.4635009765625
22000	192.1343231201172
24000	166.26727294921875
26000	149.2836456298828
28000	137.79684448242188
30000	116.70590209960938


==> figs/data/logit_explotion_bert/softmax_H6_HDim32_blkSize8192.dat <==
2000	14.162261009216309
4000	183.3557586669922
6000	635.1863403320312
8000	1388.615234375
10000	95853.0078125
12000	411103.625
14000	615216.625
16000	718425.875
18000	666906.5
20000	473541.28125
22000	413312.5625
24000	355286.40625
26000	329132.78125
28000	224066.328125
30000	106016.625


==> figs/data/logit_explotion_librilight/softmaxLocalAttn_L12_H12_HDim64_blkSize2048.dat <==
2000	23.5
4000	26.25
6000	27.25
8000	28.375
10000	27.5
12000	28.25
14000	30.375
16000	28.75


==> figs/data/logit_explotion_librilight/softmaxLocalAttn_L12_H12_HDim64_blkSize32768.dat <==
2000	26.0
4000	39.0
6000	38.25
8000	41.75
10000	43.0
12000	51.25
14000	46.25
16000	49.0


==> figs/data/logit_explotion_librilight/softmaxLocalAttn_L12_H12_HDim64_blkSize8192.dat <==
2000	27.0
4000	28.5
6000	31.75
8000	38.0
10000	40.75
12000	45.5
14000	47.75
16000	45.25


==> figs/data/logit_explotion_librilight/softmax_L12_H12_HDim64_blkSize128.dat <==
2000	34.15337371826172
4000	32.367557525634766
6000	35.422874450683594
8000	40.229652404785156
10000	39.80681610107422
12000	38.9349365234375
14000	40.749977111816406


==> figs/data/logit_explotion_librilight/softmax_L12_H12_HDim64_blkSize2048_fp32.dat <==
2000	142.97032165527344
4000	154.1283416748047
6000	183.61598205566406
8000	199.57333374023438
10000	204.18960571289062
12000	210.8240966796875
14000	219.5667724609375


==> figs/data/logit_explotion_librilight/softmax_L12_H12_HDim64_blkSize512.dat <==
2000	55.21323776245117
4000	61.0843620300293
6000	67.52195739746094
8000	76.02168273925781
10000	81.77545928955078
12000	83.69708251953125


==> figs/data/logit_explotion_librilight/softmax_L12_H12_HDim64_blkSize8192.dat <==
2000	238.00621032714844
4000	283.8151550292969
6000	303.0667724609375
8000	237427.328125
10000	639213.75
12000	3254296.75
14000	6004833.0
16000	4827024.5


==> figs/data/logit_explotion_wiki40b/softmaxLocalAttn_L12_H12_HDim64_blkSize2048.dat <==
2000	77.5
4000	87.0
6000	87.5
8000	82.0
10000	80.5
12000	81.0
14000	80.0
16000	80.5
18000	84.5
20000	85.5


==> figs/data/logit_explotion_wiki40b/softmaxLocalAttn_L12_H12_HDim64_blkSize32768.dat <==
2000	54.25
4000	59.75
6000	67.5
8000	77.0
10000	78.0
12000	83.5
14000	148.0
16000	86.0
18000	118.5
20000	93.5


==> figs/data/logit_explotion_wiki40b/softmaxLocalAttn_L12_H12_HDim64_blkSize8192.dat <==
2000	60.25
4000	67.0
6000	78.0
8000	80.0
10000	82.5
12000	82.0
14000	82.0


==> figs/data/logit_explotion_wiki40b/softmax_L12_H12_HDim64_blkSize128.dat <==
2000	57.02394104003906
4000	74.45355987548828
6000	93.473876953125
8000	91.77850341796875
10000	97.10938262939453
12000	103.614990234375
14000	110.21614837646484
16000	101.27262115478516


==> figs/data/logit_explotion_wiki40b/softmax_L12_H12_HDim64_blkSize2048.dat <==
2000	124.79183197021484
4000	120.4347915649414
6000	128.74049377441406
8000	497.9802551269531
10000	15185.6220703125
12000	37720.9375
14000	30252.97265625


==> figs/data/logit_explotion_wiki40b/softmax_L12_H12_HDim64_blkSize2048_fp32.dat <==
2000	99.92037200927734
4000	125.81475830078125
6000	149.71087646484375
8000	182.88429260253906
10000	214.11380004882812
12000	239.47885131835938
14000	259.4209289550781


==> figs/data/logit_explotion_wiki40b/softmax_L12_H12_HDim64_blkSize512.dat <==
2000	76.01298522949219
4000	115.00688171386719
6000	146.89010620117188
8000	165.85142517089844
10000	181.1180419921875
12000	189.23658752441406
14000	195.11721801757812


==> figs/data/logit_explotion_wiki40b/softmax_L12_H12_HDim64_blkSize8192.dat <==
2000	162.05844116210938
4000	180.28805541992188
6000	10099.7177734375
8000	220170.71875
10000	822328.1875
12000	1388516.625
14000	1854963.5


==> figs/data/synthetic_results_new/localLoss_softmaxLocal_varingLen_qdim25_sparsity0.5_tstep100K.dat <==
100	0.000000149
500	0.000005298
2500    0.000015078


==> figs/data/synthetic_results_new/localLoss_softmax_varingLen_qdim25_sparsity0.5_tstep100K.dat <==
100	0.000004966
500	0.000030185
2500    0.000145758


==> figs/data/synthetic_results_new/logitGrowth_softmaxLocal_varingLen_qdim25_sparsity0.5_tstep100K.dat <==
100	3.73
500	7.72
2500	6.85


==> figs/data/synthetic_results_new/logitGrowth_softmax_varingLen_qdim25_sparsity0.5_tstep100K.dat <==
100	8.34
500	16.63
2500	30.12


==> figs/data/synthetic_results_new/logit_vs_local_loss_softmax_slen2500_qdim100.dat <==
1.7239559383597225e-03	5.474697113037109
1.7239468434127048e-03	5.472285270690918
1.723928471619729e-03	5.467541217803955
1.723817695165053e-03	5.441320419311523
1.7236692656297237e-03	5.41192626953125
1.723368768580258e-03	5.366940021514893
1.7230218873010017e-03	5.328936576843262
1.7219846995431e-03	5.260584831237793
1.6876459994819015e-03	16.480878829956055
1.66246245498769e-03	17.333295822143555
1.6499550838489085e-03	17.013309478759766
1.6360052541131154e-03	16.607080459594727
1.5984089259291068e-03	15.994938850402832
1.5535011698375456e-03	15.732745170593262
1.4299867871159222e-03	15.071898460388184
1.263642479898408e-03	14.6781005859375
7.635018846485764e-04	14.41857624053955
3.181668944307603e-04	15.012959480285645
8.527013619641366e-05	15.97669506072998
4.3896747570215666e-05	16.426054000854492
2.130532124056117e-05	16.926937103271484
1.475841031606251e-05	17.22930145263672
1.0384999171719755e-05	17.45320701599121
7.637414967121003e-06	17.63030433654785
6.261696228193614e-06	17.764997482299805
5.2592685761965186e-06	17.879674911499023


==> figs/data/synthetic_results_new/logit_vs_local_loss_softmax_slen2500_qdim25.dat <==
1.7239763110410422e-03	6.139588356018066
1.7239657609025016e-03	6.096035480499268
1.7239446606254205e-03	6.013984203338623
1.7238204236491583e-03	5.90061616897583
1.723659261188004e-03	5.821193218231201
1.723347304505296e-03	5.68637228012085
1.723006607790012e-03	5.563626289367676
1.7220754671143368e-03	5.313364028930664
1.7200150978169404e-03	6.505899906158447
1.6790458175819367e-03	17.17420768737793
1.6520209101145156e-03	16.073444366455078
1.6327396224369295e-03	14.781071662902832
1.60064719239017e-03	15.231066703796387
1.5528208678006195e-03	15.356287002563477
1.364298805128783e-03	16.214109420776367
9.493263860349543e-04	16.594261169433594
3.844111233775038e-04	18.22634506225586
2.6066877580888104e-04	19.613985061645508
2.041515017481288e-04	22.1767578125
1.8722407730820123e-04	23.763809204101562
1.7165849612865713e-04	25.398977279663086
1.6245968481598538e-04	26.54079246520996
1.5577367094010697e-04	27.938398361206055
1.5099070651558577e-04	28.640188217163086
1.4742595340067055e-04	29.484174728393555
1.45316892030678e-04	30.11793327331543


==> figs/data/synthetic_results_new/logit_vs_local_loss_softmax_slen2500_qdim50.dat <==
1.724030153127387e-03	5.9940409660339355
1.7240205124835484e-03	5.992193698883057
1.724001413094811e-03	5.988508701324463
1.7238871805602685e-03	5.966680526733398
1.7237367501365952e-03	5.938444137573242
1.723438072076533e-03	5.88517951965332
1.723101559036877e-03	5.829985618591309
1.7221442249137908e-03	5.697150707244873
1.7200403817696497e-03	5.492453575134277
1.681012690823991e-03	17.831220626831055
1.6711006537661888e-03	16.470937728881836
1.6562662494834512e-03	15.585678100585938
1.607419653737452e-03	15.930240631103516
1.562782381370198e-03	14.610413551330566
1.4179495337884873e-03	14.319565773010254
1.1662305951176677e-03	15.046688079833984
4.535713742370717e-04	16.2229061126709
1.8037248992186505e-04	17.423145294189453
8.857626312419598e-05	18.486034393310547
6.566358479176415e-05	19.0279598236084
4.771670774061931e-05	19.632421493530273
3.94078455201452e-05	20.00770378112793
3.567902524537203e-05	20.255144119262695
3.22339730018939e-05	20.434165954589844
2.983557862989983e-05	20.565000534057617
2.747264318259113e-05	20.68204116821289


==> figs/data/synthetic_results_new/logit_vs_local_loss_softmaxlocal_slen2500_qdim25.dat <==
1.8357699445914477e-03	4.8916544914245605
1.744278233672958e-03	4.880416393280029
1.6175064956769347e-03	4.858882427215576
1.3015501281188335e-03	4.75216817855835
1.1284397260169499e-03	4.65496826171875
9.515018973615952e-04	4.537517547607422
8.377451194974128e-04	4.443582057952881
6.629634754062863e-04	4.215756893157959
4.938341135130031e-04	4.236507415771484
3.2998334518197225e-04	4.907515048980713
2.413884431007318e-04	5.527630805969238
1.8557029761723243e-04	6.084522724151611
1.2127884474466555e-04	6.85409688949585
8.82673532487388e-05	7.334519386291504
5.695629852198181e-05	8.880549430847168
4.3549488282224047e-05	10.144858360290527
3.222295958948962e-05	11.480640411376953
2.720600207339885e-05	12.024658203125
2.3109139135613077e-05	12.65811824798584
2.0898180252970633e-05	13.161163330078125
1.8798316148149752e-05	14.3173246383667
1.774483990857334e-05	15.052330017089844
1.688812147904173e-05	15.565886497497559
1.6265640567780792e-05	16.00581169128418
1.547015955338793e-05	16.248676300048828
1.5003082864950557e-05	16.557878494262695


==> figs/legends.tikz <==
{
\begin{tikzpicture}

\draw[thick, black!20!green] (0,0) -- (0.5,0);
\node[right] at (0.6,0) {\scriptsize Flash-attn + KQ-norm};

\draw[thick, black!20!red] (3.5,0) -- (4.0,0);
\node[right] at (4.1,0) {\scriptsize  Flash-attn + FP32};

\draw[thick, black!20!blue] (7.0,0) -- (7.5,0);
\node[right] at (7.6,0) {\scriptsize LS-attn};

\end{tikzpicture}
}
